Jiagu: Optimizing Serverless Computing Resource Utilization with Harmonized Efficiency and Practicability

Current serverless platforms struggle to optimize resource utilization due to their dynamic and fine-grained nature. Conventional techniques like overcommitment and autoscaling fall short, often sacrificing utilization for practicability or incurring performance trade-offs. Overcommitment requires predicting performance to prevent QoS violation, introducing trade-off between prediction accuracy and overheads. Autoscaling requires scaling instances in response to load fluctuations quickly to reduce resource wastage, but more frequent scaling also leads to more cold start overheads. This paper introduces Jiagu, which harmonizes efficiency with practicability through two novel techniques. First, pre-decision scheduling achieves accurate prediction while eliminating overheads by decoupling prediction and scheduling. Second, dual-staged scaling achieves frequent adjustment of instances with minimum overhead. We have implemented a prototype and evaluated it using real-world applications and traces from the public cloud platform. Our evaluation shows a 54.8% improvement in deployment density over commercial clouds (with Kubernetes) while maintaining QoS, and 81.0%--93.7% lower scheduling costs and a 57.4%--69.3% reduction in cold start latency compared to existing QoS-aware schedulers in research work.

==> figs-eval/design-interval.txt <==
#invocationDensity	Number	Ratio
2	1	0.000022
3	1	0.000043
9	1	0.000065
19	2	0.000108
20	3	0.000172
21	1	0.000194
22	2	0.000237
23	2	0.00028
25	4	0.000366
26	2	0.000409
27	6	0.000538
28	11	0.000775
29	5	0.000883
30	16	0.001227
31	14	0.001529
32	14	0.00183
33	14	0.002131
34	18	0.002519
35	28	0.003122
36	13	0.003402
37	51	0.004499
38	36	0.005274
39	69	0.00676
40	56	0.007966
41	72	0.009516
42	86	0.011367
43	84	0.013175
44	100	0.015328
45	98	0.017438
46	127	0.020172
47	135	0.023079
48	132	0.02592
49	153	0.029214
50	149	0.032422
51	168	0.036039
52	189	0.040108
53	214	0.044715
54	200	0.04902
55	198	0.053283
56	245	0.058558
57	233	0.063574
58	235	0.068633
59	255	0.074123
60	274	0.080022
61	269	0.085813
62	297	0.092207
63	301	0.098687
64	300	0.105145
65	329	0.112228
66	282	0.118299
67	297	0.124693
68	340	0.132013
69	352	0.139591
70	319	0.146459
71	321	0.153369
72	338	0.160646
73	339	0.167944
74	334	0.175135
75	321	0.182045
76	329	0.189128
77	326	0.196146
78	338	0.203423
79	347	0.210893
80	283	0.216986
81	351	0.224543
82	327	0.231582
83	320	0.238471
84	311	0.245167
85	290	0.25141
86	341	0.258751
87	309	0.265404
88	318	0.27225
89	366	0.280129
90	330	0.287234
91	333	0.294403
92	327	0.301442
93	321	0.308353
94	325	0.31535
95	352	0.322928
96	322	0.32986
97	359	0.337589
98	428	0.346803
99	367	0.354704
100	394	0.363186
101	363	0.371001
102	379	0.37916
103	380	0.387341
104	400	0.395953
105	450	0.40564
106	429	0.414876
107	422	0.423961
108	491	0.434532
109	517	0.445662
110	464	0.455651
111	526	0.466975
112	517	0.478105
113	506	0.488999
114	590	0.501701
115	548	0.513498
116	596	0.526329
117	603	0.539311
118	610	0.552443
119	631	0.566028
120	641	0.579828
121	643	0.593671
122	654	0.60775
123	655	0.621851
124	679	0.636469
125	652	0.650506
126	647	0.664435
127	713	0.679785
128	713	0.695135
129	721	0.710657
130	719	0.726136
131	665	0.740452
132	631	0.754037
133	603	0.767018
134	683	0.781722
135	609	0.794833
136	633	0.808461
137	526	0.819785
138	602	0.832745
139	518	0.843897
140	508	0.854833
141	475	0.865059
142	405	0.873778
143	442	0.883294
144	422	0.892379
145	395	0.900883
146	354	0.908504
147	360	0.916254
148	334	0.923445
149	282	0.929516
150	274	0.935414
151	263	0.941076
152	237	0.946179
153	232	0.951173
154	212	0.955737
155	194	0.959914
156	181	0.963811
157	149	0.967018
158	123	0.969666
159	113	0.972099
160	123	0.974747
161	90	0.976685
162	89	0.978601
163	73	0.980172
164	95	0.982217
165	69	0.983703
166	80	0.985425
167	55	0.986609
168	61	0.987922
169	40	0.988784
170	39	0.989623
171	48	0.990657
172	31	0.991324
173	30	0.99197
174	27	0.992551
175	23	0.993046
176	22	0.99352
177	15	0.993843
178	19	0.994252
179	15	0.994575
180	10	0.99479
181	19	0.995199
182	7	0.99535
183	1	0.995371
184	7	0.995522
185	9	0.995716
186	7	0.995867
187	5	0.995974
188	8	0.996146
189	4	0.996233
190	8	0.996405
191	1	0.996426
192	4	0.996512
193	5	0.99662
194	1	0.996642
196	4	0.996728
198	2	0.996771
199	3	0.996835
204	5	0.996943
205	4	0.997029
208	2	0.997072
210	2	0.997115
212	1	0.997137
213	2	0.99718
215	1	0.997201
216	1	0.997223
219	1	0.997244
220	1	0.997266
221	1	0.997287
222	3	0.997352
223	1	0.997374
224	2	0.997417
225	2	0.99746
226	6	0.997589
227	1	0.99761
228	3	0.997675
230	1	0.997696
231	1	0.997718
232	1	0.99774
233	4	0.997826
234	5	0.997933
236	4	0.998019
238	3	0.998084
239	1	0.998105
240	5	0.998213
242	1	0.998235
246	3	0.998299
248	1	0.998321
250	2	0.998364
252	4	0.99845
254	3	0.998515
258	3	0.998579
260	1	0.998601
261	1	0.998622
262	1	0.998644
264	2	0.998687
266	2	0.99873
268	6	0.998859
272	2	0.998902
274	3	0.998967
276	1	0.998988
278	2	0.999031
280	5	0.999139
284	4	0.999225
285	1	0.999247
286	1	0.999268
288	3	0.999333
289	1	0.999354
290	1	0.999376
292	1	0.999397
294	1	0.999419
296	3	0.999483
298	2	0.999526
306	2	0.999569
312	1	0.999591
314	2	0.999634
324	1	0.999656
328	1	0.999677
348	1	0.999699
368	1	0.99972
529	2	0.999763
547	2	0.999806
565	1	0.999828
577	1	0.999849
591	2	0.999892
604	1	0.999914
605	2	0.999957
639	1	0.999978
669	1	1

==> figs-eval/eval-cases-eff-1func-timer.txt <==
#Gsight LB Astro
1.167 1.167 1.167

==> figs-eval/eval-cases-eff-3func-poisson.txt <==
#Gsight LB Astro
1.057 1.175 1.018

==> figs-eval/eval-cases-eff-3func-real.txt <==
#Gsight LB Astro
1.32 1.49 1.42


==> figs-eval/eval-cases-eff-6func-poisson.txt <==
#Gsight LB Astro
1.056 1.146 1.034

==> figs-eval/eval-cases-eff-6func-real.txt <==
#Gsight LB Astro
1.283 1.424 1.368

==> figs-eval/eval-cases-qos-1func-timer.txt <==
#Gsight LB Astro
0.72 0.74 0.78


==> figs-eval/eval-cases-qos-3func-poisson.txt <==
#Gsight LB Astro
6.97 14.41 1.30


==> figs-eval/eval-cases-qos-3func-real.txt <==
#Gsight LB Astro
2.11 17.00 0.41


==> figs-eval/eval-cases-qos-6func-poisson.txt <==
#Gsight LB Astro
3.66 13.59 2.80


==> figs-eval/eval-cases-qos-6func-real.txt <==
#Gsight LB Astro
1.80 23.70 2.60


==> figs-eval/eval-cfork-startup-breakdown.txt <==
Breakdown  Runtime	Scheduler
Gsight	8.652	11.377
Astrolabium	8.652	2.661


==> figs-eval/eval-docker-startup-breakdown.txt <==
Breakdown  Runtime	Scheduler
Gsight	88.116	11.377
Astrolabium	88.116	2.661

==> figs-eval/eval-eff-of-4traces.txt <==
Workload/systems	Owl	Gsight	Jiagu-NoDS	Jiagu-45	Jiagu-30
"Trace A"	1.1648 1.3272 1.293 1.4902 1.5475
"Trace B"	1.1967 1.2847 1.2805 1.3271 1.4364
"Trace C"	1.2227 1.3475 1.3251 1.4014 1.4643
"Trace D"	1.1791 1.2982 1.3477 1.3716 1.4334

==> figs-eval/eval-eff-of-old.txt <==
#LoadBalance	Gsight Astro
1.177		1.399 1.302

==> figs-eval/eval-eff-of-trace-1.txt <==
Owl	1.1648
Gs	1.3272
As\nNoLC	1.293
As\n45	1.4902
As\n30	1.5475

==> figs-eval/eval-eff-of-trace-2.txt <==
Owl	1.1967
Gs	1.2847
As\nNoLC	1.2805
As\n45	1.3271
As\n30	1.4364

==> figs-eval/eval-eff-of-trace-3.txt <==
Owl	1.2227
Gs	1.3475
As\nNoLC	1.3251
As\n45	1.4014
As\n30	1.4643

==> figs-eval/eval-eff-of-trace-4.txt <==
Owl 	1.1791
Gs 	1.2982
As\nNoLC 	1.3477
As\n45 	1.3716
As\n30 	1.4334

==> figs-eval/eval-error-rate-of-old.txt <==
0.033 0.007 
0.003 0.003 
0.060 0.003 
0.007 0.040 
0.023 0.006 
0.018 0.030 
0.026 0.016 
0.045 0.032 
0.081 0.035 
0.068 0.027 
0.102 0.006 
0.023 0.022 
0.048 0.090 
0.047 0.057 
0.374 0.006 
0.288 0.243 
0.037 0.019 
0.114 0.038 
0.019 0.018 
0.011 0.064 
0.148 0.035 
0.016 0.000 
0.026 0.017 
0.035 0.029 
0.012 0.025 
0.104 0.007 
0.020 0.047 
0.025 0.023 
0.181 0.058 
0.105 0.278 
0.080 0.028 
0.016 0.001 
0.008 0.016 
0.130 0.136 
0.205 0.017 
0.039 0.074 
0.249 0.297 
0.013 0.010 
0.002 0.011 
0.056 0.004 
0.143 0.027 
0.017 0.015 
0.077 0.122 
0.003 0.029 
0.019 0.014 
0.003 0.008 
0.257 0.265 
0.010 0.005 
0.514 0.436 
0.329 0.346 
0.050 0.001 
0.006 0.037 
0.210 0.233 
0.033 0.005 
0.033 0.011 
0.036 0.016 
0.158 0.178 
0.094 0.003 
0.001 0.004 
0.012 0.002 
0.197 0.212 
0.002 0.004 
0.025 0.012 
0.015 0.005 
0.004 0.006 
0.138 0.035 
0.011 0.001 
0.004 0.001 
0.055 0.140 
0.002 0.016 
0.035 0.044 
0.015 0.019 
0.174 0.059 
0.097 0.027 
0.017 0.032 
0.006 0.010 
0.015 0.003 
0.010 0.019 
0.001 0.017 
0.011 0.104 
0.010 0.008 
0.025 0.019 
0.103 0.056 
0.006 0.025 
0.007 0.012 
0.015 0.000 
0.005 0.001 
0.070 0.043 
0.072 0.012 
0.009 0.003 
0.015 0.070 
0.026 0.019 
0.012 0.023 
0.003 0.005 
0.265 0.338 
0.058 0.095 
0.015 0.004 
0.022 0.005 
0.012 0.003 
0.033 0.028 
0.006 0.009 
0.097 0.101 
0.081 0.023 
0.017 0.129 
0.006 0.044 
0.159 0.006 
0.038 0.029 
0.001 0.035 
0.016 0.032 
0.293 0.293 
0.008 0.036 
0.097 0.005 
0.090 0.079 
0.026 0.016 
0.064 0.054 
0.020 0.026 
0.019 0.012 
0.001 0.004 
0.007 0.009 
0.004 0.012 
0.033 0.134 
0.067 0.004 
0.145 0.002 
0.124 0.024 
0.043 0.005 
0.143 0.112 
0.074 0.039 
0.001 0.053 
0.062 0.140 
0.033 0.076 
0.042 0.023 
0.030 0.008 
0.001 0.012 
0.008 0.069 
0.019 0.011 
0.081 0.068 
0.016 0.028 
0.015 0.008 
0.015 0.017 
0.012 0.019 
0.061 0.192 
0.002 0.028 
0.065 0.075 
0.009 0.010 
0.010 0.070 
0.009 0.000 
0.024 0.035 
0.021 0.004 
0.342 0.241 
0.018 0.006 
0.057 0.022 
0.169 0.150 
0.130 0.080 
0.018 0.017 
0.044 0.050 
0.004 0.016 
0.057 0.040 
0.009 0.005 
0.011 0.035 
0.024 0.006 
0.007 0.013 
0.066 0.018 
0.142 0.186 
0.047 0.011 
0.014 0.024 
0.005 0.003 
0.011 0.023 
0.001 0.013 
0.023 0.000 
0.003 0.000 
0.009 0.018 
0.025 0.044 
0.006 0.036 
0.063 0.017 
0.234 0.141 
0.002 0.022 
0.468 0.101 
0.019 0.021 
0.013 0.021 
0.024 0.130 
0.009 0.008 
0.030 0.017 
0.432 0.303 
0.058 0.004 
0.003 0.010 
0.051 0.054 
0.529 0.529 
0.027 0.076 
0.116 0.124 
0.028 0.050 
0.011 0.090 
0.045 0.062 
0.019 0.002 
0.012 0.083 
0.026 0.012 
0.274 0.239 
0.004 0.036 
0.029 0.004 
0.028 0.014 
0.133 0.005 
0.219 0.214 
0.045 0.022 
0.177 0.216 
0.049 0.050 
0.010 0.000 
0.099 0.133 
0.013 0.002 
0.092 0.012 
0.003 0.002 
0.007 0.005 
0.031 0.015 
0.022 0.037 
0.027 0.000 
0.074 0.019 
0.038 0.016 
0.002 0.005 
0.084 0.005 
0.013 0.025 
0.019 0.028 
0.005 0.004 
0.004 0.007 
0.033 0.012 
0.030 0.033 
0.016 0.006 
0.071 0.026 
0.054 0.004 
0.019 0.024 
0.032 0.013 
0.105 0.006 
0.021 0.066 
0.057 0.002 
0.012 0.021 
0.102 0.119 
0.004 0.048 
0.007 0.036 
0.035 0.046 
0.072 0.015 
0.012 0.017 
0.040 0.005 
0.066 0.163 
0.002 0.019 
0.030 0.042 
0.012 0.012 
0.005 0.009 
0.010 0.028 
0.073 0.039 
0.001 0.022 
0.110 0.162 
0.019 0.036 
0.006 0.044 
0.090 0.108 
0.130 0.110 
0.002 0.023 
0.049 0.006 
0.017 0.044 
0.036 0.051 
0.014 0.100 
0.015 0.018 
0.009 0.012 
0.020 0.018 
0.045 0.040 
0.021 0.015 
0.006 0.005 
0.095 0.004 
0.038 0.043 
0.007 0.023 
0.045 0.001 
0.009 0.022 
0.013 0.008 
0.008 0.021 
0.006 0.018 
0.049 0.016 
0.019 0.005 
0.093 0.062 
0.069 0.015 
0.073 0.060 
0.074 0.011 
0.026 0.016 
0.029 0.008 
0.000 0.015 
0.009 0.014 
0.027 0.043 
0.026 0.022 
0.015 0.074 
0.011 0.008 
0.083 0.148 
0.040 0.068 
0.006 0.008 
0.077 0.101 
0.002 0.005 
0.006 0.009 
0.018 0.019 
0.027 0.012 
0.045 0.111 
0.005 0.008 
0.038 0.051 
0.008 0.000 
0.012 0.011 
0.002 0.004 
0.010 0.000 
0.018 0.012 
0.068 0.065 
0.002 0.005 
0.061 0.017 
0.007 0.032 
0.035 0.023 
0.025 0.038 
0.045 0.015 
0.049 0.087 
0.043 0.004 
0.062 0.161 
0.003 0.011 
0.037 0.069 
0.134 0.015 
0.002 0.004 
0.187 0.228 
0.011 0.015 
0.048 0.020 
0.059 0.012 
0.002 0.011 
0.060 0.040 
0.082 0.002 
0.111 0.150 
0.004 0.026 
0.031 0.225 
0.095 0.122 
0.045 0.055 
0.143 0.014 
0.028 0.205 
0.009 0.027 
0.001 0.002 
0.115 0.001 
0.006 0.131 
0.007 0.135 
0.019 0.013 
0.040 0.001 
0.094 0.042 
0.053 0.048 
0.003 0.048 
0.009 0.028 
0.052 0.073 
0.010 0.000 
0.015 0.019 
0.010 0.018 
0.069 0.016 
0.115 0.015 
0.000 0.009 
0.024 0.006 
0.005 0.056 
0.032 0.034 
0.054 0.082 
0.052 0.648 
0.011 0.044 
0.022 0.050 
0.078 0.021 
0.006 0.014 
0.097 0.074 
0.035 0.014 
0.002 0.094 
0.025 0.008 
0.030 0.014 
0.028 0.007 
0.133 0.145 
0.105 0.008 
0.056 0.106 
0.019 0.039 
0.028 0.017 
0.013 0.018 
0.005 0.005 
0.007 0.008 
0.050 0.050 
0.015 0.004 
0.421 0.491 
0.068 0.007 
0.077 0.091 
0.016 0.023 
0.001 0.015 
0.038 0.043 
0.072 0.045 
0.088 0.017 
0.017 0.063 
0.008 0.004 
0.029 0.152 
0.028 0.028 
0.043 0.003 
0.098 0.113 
0.159 0.059 
0.051 0.112 
0.020 0.016 
0.023 0.050 
0.001 0.002 
0.003 0.021 
0.077 0.002 
0.178 0.093 
0.053 0.074 
0.054 0.060 
0.126 0.020 
0.075 0.004 
0.051 0.040 
0.322 0.245 
0.017 0.050 
0.032 0.035 
0.027 0.021 
0.046 0.020 
0.004 0.008 
0.013 0.059 
0.077 0.057 
0.160 0.240 
0.055 0.146 
0.080 0.003 
0.071 0.064 
0.008 0.015 
0.487 0.468 
0.016 0.019 
0.154 0.059 
0.020 0.047 
0.055 0.024 
0.003 0.047 
0.007 0.022 
0.006 0.003 
0.001 0.007 
0.350 0.133 
0.014 0.007 
0.140 0.081 
0.192 0.188 
0.149 0.095 
0.007 0.010 
0.024 0.008 
0.047 0.030 
0.020 0.013 
0.004 0.004 
0.024 0.036 
0.017 0.007 
0.026 0.026 
0.125 0.044 
0.030 0.017 
0.019 0.012 
0.031 0.043 
0.086 0.132 
0.050 0.066 
0.045 0.090 
0.053 0.008 
0.016 0.005 
0.023 0.022 
0.004 0.016 
0.016 0.037 
0.128 0.287 
0.022 0.003 
0.015 0.021 
0.037 0.006 
0.045 0.046 
0.143 0.143 
0.005 0.034 
0.005 0.013 
0.016 0.024 
0.064 0.026 
0.023 0.028 
0.029 0.019 
0.002 0.001 
0.415 0.471 
0.044 0.011 
0.001 0.033 
0.114 0.000 
0.005 0.037 
0.013 0.010 
0.056 0.035 
0.066 0.414 
0.006 0.003 
0.007 0.015 
0.100 0.159 
0.005 0.002 
0.023 0.011 
0.022 0.019 
0.002 0.006 
0.049 0.046 
0.026 0.050 
0.030 0.008 
0.014 0.009 
0.156 0.051 
0.002 0.001 
0.058 0.013 
0.052 0.006 
0.047 0.006 
0.042 0.027 
0.000 0.006 
0.015 0.008 
0.047 0.012 
0.019 0.024 
0.005 0.039 
0.035 0.009 
0.020 0.026 
0.017 0.048 
0.101 0.069 
0.007 0.033 
0.068 0.054 
0.002 0.013 
0.029 0.085 
0.181 0.017 
0.000 0.028 
0.030 0.043 
0.007 0.004 
0.011 0.054 
0.034 0.009 
0.039 0.040 
0.036 0.093 
0.020 0.026 
0.024 0.025 
0.002 0.001 
0.011 0.038 
0.024 0.005 
0.020 0.092 
0.058 0.007 
0.052 0.037 
0.042 0.026 
0.041 0.036 
0.045 0.027 
0.013 0.017 
0.002 0.016 
0.068 0.087 
0.021 0.003 
0.030 0.156 
0.034 0.057 
0.073 0.012 
0.051 0.015 
0.042 0.052 
0.005 0.128 
0.376 0.121 
0.010 0.009 
0.034 0.019 
0.027 0.028 
0.196 0.132 
0.077 0.177 
0.034 0.028 
0.021 0.007 
0.011 0.008 
0.269 0.165 
0.044 0.121 
0.015 0.009 
0.042 0.095 
0.081 0.080 
0.031 0.045 
0.028 0.041 
0.083 0.031 
0.002 0.030 
0.038 0.007 
0.120 0.095 
0.053 0.074 
0.043 0.008 
0.020 0.006 
0.001 0.015 
0.011 0.018 
0.034 0.004 
0.018 0.041 
0.004 0.022 
0.061 0.007 
0.008 0.009 
0.069 0.137 
0.014 0.032 
0.011 0.021 
0.017 0.002 
0.047 0.090 
0.009 0.000 
0.035 0.023 
0.027 0.009 
0.022 0.012 
0.011 0.023 
0.003 0.011 
0.109 0.039 
0.061 0.006 
0.001 0.023 
0.009 0.002 
0.121 0.208 
0.011 0.006 
0.134 0.007 
0.011 0.007 
0.006 0.010 
0.114 0.075 
0.002 0.004 
0.022 0.064 
0.024 0.009 
0.059 0.012 
0.023 0.017 
0.028 0.027 
0.063 0.055 
0.020 0.043 
0.013 0.092 
0.001 0.007 
0.091 0.120 
0.016 0.025 
0.002 0.008 
0.042 0.026 
0.022 0.039 
0.010 0.026 
0.001 0.024 
0.088 0.001 
0.046 0.089 
0.017 0.033 
0.006 0.048 
0.022 0.073 
0.004 0.058 
0.063 0.032 
0.069 0.030 
0.021 0.017 
0.041 0.087 
0.002 0.002 
0.031 0.018 
0.094 0.100 
0.338 0.992 
0.027 0.015 


==> figs-eval/eval-error-rate-of.txt <==
Gsight	Jiagu	Jg-1	Jg-2	30Func-Jg	60Func-Jg
0.014	0.043	0.043	0.008	0.015	0.009
0.009	0.066	0.066	0.029	0.017	0.007
0.063	0.05	0.05	0.001	0.001	0.042
0.001	0.036	0.036	0.016	0.006	0.125
0.054	0.09	0.09	0.029	0.036	0.035
0.061	0.075	0.075	0.12	0.017	0.047
0.012	0.012	0.012	0.033	0.023	0.079
0.033	0.079	0.079	0.069	0.022	0.093
0.064	0.043	0.043	0.022	0.063	0.067
0.029	0	0	0.074	0.013	0.009
0.008	0.026	0.026	0.028	0.063	0.044
0.018	0.077	0.077	0.064	0.038	0.105
0.007	0.036	0.036	0.012	0.025	0.062
0.072	0.023	0.023	0.102	0.001	0.028
0.061	0.005	0.005	0.018	0.058	0.013
0.018	0.043	0.043	0.005	0.071	0.016
0.013	0.052	0.052	0.018	0.063	0.101
0.024	0.033	0.033	0.157	0.018	0.003
0.069	0.006	0.006	0.032	0.016	0.058
0.035	0.044	0.044	0.023	0.05	0.016
0.034	0.082	0.082	0.027	0.204	0.095
0.018	0.006	0.006	0.044	0.053	0.017
0.004	0.005	0.005	0.007	0.015	0.061
0.028	0.046	0.046	0.004	0.018	0.008
0.057	0.005	0.005	0.016	0.079	0.006
0.028	0.065	0.065	0.091	0.12	0.027
0.035	0.087	0.087	0.034	0.016	0.122
0.049	0.009	0.009	0.033	0.004	0.076
0.002	0.26	0.26	0.009	0.001	0.019
0.016	0.014	0.014	0.028	0.015	0.022
0.001	0.019	0.019	0.014	0.048	0.206
0.094	0.045	0.045	0.109	0.086	0.076
0.021	0.066	0.066	0.04	0.003	0.058
0.003	0.006	0.006	0.057	0.021	0.029
0.161	0.072	0.072	0.067	0.01	0.063
0.018	0.052	0.052	0.027	0.045	0.019
0.046	0.127	0.127	0.057	0.011	0.002
0.001	0.085	0.085	0.062	0.018	0.004
0.035	0.045	0.045	0.009	0.002	0.014
0.002	0.003	0.003	0.041	0.101	0.026
0.023	0.023	0.023	0.037	0.119	0.216
0.011	0.017	0.017	0.077	0.007	0.011
0.037	0.022	0.022	0.066	0.007	0.002
0.064	0.015	0.015	0.011	0.004	0.023
0.007	0.045	0.045	0.044	0.021	0.046
0.06	0.067	0.067	0.062	0.012	0.013
0.057	0	0	0.025	0.011	0.038
0.083	0.058	0.058	0.042	0.01	0.046
0.088	0.177	0.177	0.012	0.02	0.007
0.008	0.052	0.052	0.069	0.016	0.007
0.074	0.019	0.019	0.018	0.044	0.02
0.004	0.064	0.064	0.011	0.026	0.066
0.128	0.038	0.038	0.021	0.006	0.002
0.038	0.085	0.085	0.02	0.138	0.026
0.005	0.051	0.051	0.012	0.038	0.046
0.016	0	0	0.036	0.11	0.084
0.02	0.02	0.02	0.006	0.008	0.007
0.043	0.03	0.03	0.041	0.159	0.002
0.021	0.215	0.215	0.049	0.056	0.056
0.031	0.043	0.043	0.105	0.047	0.053
0.021	0.007	0.007	0.01	0.039	0.268
0.028	0.052	0.052	0.003	0.014	0.008
0.01	0.004	0.004	0.12	0.143	0.064
0.002	0.037	0.037	0.034	0.042	0.022
0.016	0.011	0.011	0.044	0.101	0.022
0.007	0.016	0.016	0.005	0.018	0.002
0.114	0.009	0.009	0.016	0.009	0.042
0.003	0.007	0.007	0.07	0.126	0.025
0.005	0.005	0.005	0.002	0.018	0.197
0.052	0.019	0.019	0.06	0.147	0.037
0.138	0.015	0.015	0.006	0.005	0.106
0.015	0.012	0.012	0.023	0.035	0.028
0.018	0.089	0.089	0.08	0.112	0.055
0.027	0.027	0.027	0.017	0.151	0.023
0.006	0.058	0.058	0.02	0.027	0.02
0.002	0.084	0.084	0.023	0.009	0.006
0.106	0.067	0.067	0.065	0.139	0.001
0.033	0.026	0.026	0.048	0.059	0.011
0.013	0.027	0.027	0.03	0.049	0.023
0.023	0.088	0.088	0.063	0.095	0.048
0.001	0.035	0.035	0.075	0.018	0.037
0.006	0.006	0.006	0.079	0.112	0.06
0.077	0.006	0.006	0.014	0.004	0.004
0.047	0.101	0.101	0.049	0.017	0.191
0.053	0.011	0.011	0.006	0.003	0.018
0.042	0.028	0.028	0.058	0.026	0.014
0.036	0.014	0.014	0.007	0.012	0.105
0.01	0.033	0.033	0.05	0.005	0.001
0.014	0.022	0.022	0.054	0.093	0.046
0.003	0.011	0.011	0.06	0.032	0.034
0.088	0.038	0.038	0.019	0.034	0.003
0.007	0.088	0.088	0.013	0.009	0.004
0.044	0.088	0.088	0.178	0.009	0.028
0.029	0.004	0.004	0.03	0.02	0.159
0.029	0.008	0.008	0.026	0.009	0.05
0.019	0.012	0.012	0.011	0.029	0.002
0.033	0.073	0.073	0.039	0.028	0.068
0.023	0.028	0.028	0.021	0.082	0.024
0.008	0.012	0.012	0.074	0.051	0.024
0.013	0.008	0.008	0.03	0.012	0.014
0.02	0.027	0.027	0.039	0.142	0.004
0.075	0.021	0.021	0.026	0.005	0.01
0.004	0.056	0.056	0.005	0.003	0.015
0.007	0.004	0.004	0.039	0.033	0.005
0.025	0.003	0.003	0.003	0.014	0.01
0.085	0.082	0.082	0.033	0.01	0.064
0.055	0.004	0.004	0.004	0.004	0.048
0.005	0.044	0.044	0.032	0.009	0.039
0.004	0.024	0.024	0.133	0.094	0.046
0.008	0.022	0.022	0.009	0.004	0.087
0.011	0.018	0.018	0.026	0.056	0.096
0.064	0.005	0.005	0.071	0	0.103
0.037	0.023	0.023	0.009	0.047	0.031
0.03	0.118	0.118	0.021	0.086	0.002
0.021	0.053	0.053	0	0.02	0.05
0.013	0.007	0.007	0.055	0.007	0.067
0.023	0.167	0.167	0.068	0.02	0.046
0.008	0.116	0.116	0.003	0.015	0.035
0.002	0.031	0.031	0.007	0.076	0.016
0.027	0.017	0.017	0.028	0.084	0.125
0.014	0.004	0.004	0.011	0.03	0.011
0.081	0.064	0.064	0.077	0.012	0.073
0.095	0.037	0.037	0.02	0.004	0
0.201	0.057	0.057	0.043	0.113	0.026
0	0.007	0.007	0.019	0.017	0.048
0.005	0.032	0.032	0.033	0.009	0.012
0.033	0.077	0.077	0.063	0.05	0.058
0.017	0.067	0.067	0.122	0.003	0.014
0.007	0.027	0.027	0.122	0.091	0.076
0.058	0.097	0.097	0.079	0.048	0.003
0.092	0.081	0.081	0.04	0.007	0.015
0.022	0.032	0.032	0.012	0.006	0.078
0.066	0.06	0.06	0.063	0.008	0.01
0	0.005	0.005	0.007	0.018	0.059
0.044	0.039	0.039	0.036	0.021	0.036
0.003	0.008	0.008	0.014	0.021	0.185
0.001	0.008	0.008	0.01	0.003	0.052
0.004	0.038	0.038	0.019	0.002	0.068
0.041	0.052	0.052	0.055	0.06	0.082
0.013	0.035	0.035	0.034	0.039	0
0.021	0.012	0.012	0.011	0.009	0.101
0.002	0.046	0.046	0.032	0.01	0.022
0.038	0.016	0.016	0.053	0.048	0.069
0.131	0.123	0.123	0.035	0.022	0.015
0	0.09	0.09	0.096	0.246	0.044
0.033	0.09	0.09	0.075	0.022	0.021
0.016	0.05	0.05	0.018	0.005	0.073
0.029	0.011	0.011	0.011	0.011	0.078
0.026	0.124	0.124	0.006	0.122	0.006
0.144	0.037	0.037	0.062	0.009	0.028
0	0.021	0.021	0.025	0.088	0.069
0.078	0.168	0.168	0.001	0.044	0.013
0.003	0.024	0.024	0.114	0.053	0.122
0.051	0.113	0.113	0.012	0.013	0.083
0.023	0.026	0.026	0.079	0.023	0.006
0.032	0.119	0.119	0.038	0.1	0.028
0.066	0.131	0.131	0.027	0.03	0.202
0.035	0.042	0.042	0.009	0.056	0.001
0.008	0.006	0.006	0.163	0.121	0.179
0.085	0.121	0.121	0.045	0.005	0.034
0.022	0.022	0.022	0.038	0.022	0.06
0.054	0.097	0.097	0.105	0.033	0.016
0.052	0.011	0.011	0.001	0.01	0.019
0.051	0.028	0.028	0.058	0.059	0.271
0.003	0.06	0.06	0.007	0.016	0.039
0.003	0.022	0.022	0.052	0.025	0.055
0.012	0.071	0.071	0.019	0.004	0.415
0.02	0.017	0.017	0.035	0.018	0.001
0.059	0.029	0.029	0.142	0.004	0.09
0.024	0.002	0.002	0.084	0	0.013
0.1	0.019	0.019	0	0.155	0.113
0.192	0.056	0.056	0.022	0.136	0.035
0.203	0.024	0.024	0.01	0.062	0.008
0.013	0.009	0.009	0.339	0.014	0.088
0	0.017	0.017	0.137	0.199	0.092
0.065	0.006	0.006	0.003	0.019	0.002
0.023	0.126	0.126	0.084	0.201	0.074
0.009	0.041	0.041	0.004	0.118	0.091
0.016	0.061	0.061	0.135	0.001	0.094
0.002	0.052	0.052	0.045	0.034	0.02
0.116	0.011	0.011	0.019	0.102	0.016
0.018	0.069	0.069	0.016	0.013	0.02
0.007	0.039	0.039	0.074	0.001	0.024
0.04	0.008	0.008	0.014	0.006	0.045
0.004	0.196	0.196	0.034	0.014	0.062
0.01	0.003	0.003	0	0.22	0.014
0.02	0.025	0.025	0.021	0.002	0.055
0.006	0.037	0.037	0.023	0.23	0.344
0.006	0.03	0.03	0.052	0.081	0.06
0.042	0.022	0.022	0.179	0.071	0.021
0.008	0.012	0.012	0.084	0.145	0.031
0.023	0.029	0.029	0.029	0.019	0.006
0.168	0.006	0.006	0.018	0.001	0.064
0.071	0.078	0.078	0.008	0.061	0.081
0.003	0.027	0.027	0.011	0.025	0.066
0.013	0.084	0.084	0.024	0.014	0.076
0.021	0.04	0.04	0.007	0.024	0.042
0.036	0.111	0.111	0.005	0.123	0.002
0.005	0.303	0.303	0.036	0.04	0.023
0.071	0.086	0.086	0.068	0.056	0.019
0.271	0.047	0.047	0.021	0.017	0.02
0.101	0.004	0.004	0.02	0.001	0.008
0.003	0.012	0.012	0.023	0.023	0.007
0.032	0.025	0.025	0.019	0.111	0.033
0.031	0.159	0.159	0.012	0.002	0.008
0.05	0.106	0.106	0.009	0.003	0.03
0.166	0.084	0.084	0.08	0	0.268
0.001	0.032	0.032	0	0.034	0.045
0.005	0.076	0.076	0.025	0.026	0.017
0.161	0.007	0.007	0.003	0.006	0.04
0.007	0.014	0.014	0.032	0.015	0.005
0.043	0.047	0.047	0.1	0.097	0.196
0.034	0.007	0.007	0.103	0.03	0.093
0.011	0.042	0.042	0.04	0.039	0.005
0.164	0.003	0.003	0.058	0.008	0.005
0.003	0.042	0.042	0.037	0.017	0.031
0.037	0.064	0.064	0.009	0.012	0.036
0.02	0.027	0.027	0.014	0.091	0.065
0.104	0.007	0.007	0.116	0.049	0.008
0.021	0.086	0.086	0.002	0.01	0.021
0.01	0.027	0.027	0.024	0.038	0.006
0.061	0.045	0.045	0.003	0.234	0.054
0.004	0.007	0.007	0.002	0.02	0.1
0.002	0.02	0.02	0.043	0.018	0.001
0.216	0.072	0.072	0.031	0.002	0.093
0.01	0.007	0.007	0.032	0.016	0.185
0.01	0.008	0.008	0.065	0.066	0.115
0.003	0.161	0.161	0.032	0.102	0.024
0	0.105	0.105	0.027	0.016	0.085
0.008	0.04	0.04	0.066	0.001	0.027
0.001	0.024	0.024	0.006	0	0.001
0.06	0.012	0.012	0.088	0.072	0.058
0.003	0.008	0.008	0.035	0.011	0.028
0.017	0.055	0.055	0.008	0.042	0.027
0.099	0.047	0.047	0.022	0.017	0.018
0.037	0.012	0.012	0.052	0.193	0.017
0.045	0.026	0.026	0.048	0.046	0.052
0.083	0.019	0.019	0.001	0.008	0.037
0.049	0.009	0.009	0.06	0.108	0.046
0.036	0.014	0.014	0.045	0.02	0.089
0.019	0.089	0.089	0.002	0.001	0.001
0.005	0.004	0.004	0.131	0.039	0.003
0.018	0.022	0.022	0.054	0.017	0.126
0.017	0.004	0.004	0.017	0.005	0.02
0.01	0.008	0.008	0.003	0.036	0.094
0.118	0.139	0.139	0.001	0.048	0.199
0.082	0.024	0.024	0.15	0.031	0.005
0.015	0.098	0.098	0	0.001	0.081
0.007	0.017	0.017	0.046	0.001	0.042
0.022	0.025	0.025	0.034	0.008	0.022
0.061	0.079	0.079	0.052	0.111	0.02
0.013	0.031	0.031	0.138	0.007	0.014
0.065	0.011	0.011	0.003	0.002	0.093
0.16	0.013	0.013	0.042	0.03	0.076
0.001	0.028	0.028	0.014	0.006	0.1
0.056	0.01	0.01	0.036	0.033	0.011
0.047	0.057	0.057	0.011	0.026	0.072
0.013	0.019	0.019	0.041	0.004	0.03
0.05	0.042	0.042	0.013	0.048	0.002
0.002	0.029	0.029	0.007	0.001	0.056
0.02	0.012	0.012	0.003	0.054	0.035
0.058	0.014	0.014	0.002	0.037	0.102
0.052	0.067	0.067	0.034	0.277	0.003
0.016	0.018	0.018	0.045	0.021	0.032
0.06	0.022	0.022	0.063	0.06	0.007
0.004	0.013	0.013	0.027	0.011	0.062
0.001	0.132	0.132	0.061	0.004	0.056
0.13	0.02	0.02	0.037	0.066	0.015
0.009	0.124	0.124	0.09	0	0.007
0.129	0.029	0.029	0.033	0.018	0.139
0.056	0.045	0.045	0.032	0.055	0.034
0.042	0.089	0.089	0.051	0.074	0.062
0.021	0.006	0.006	0.053	0.115	0.075
0.005	0.031	0.031	0.008	0.015	0.017
0.04	0.001	0.001	0.014	0.007	0
0.035	0.03	0.03	0.018	0.018	0.042
0.018	0.009	0.009	0.019	0.039	0.009
0.03	0.011	0.011	0.017	0.022	0.048
0.072	0.04	0.04	0.008	0.043	0.012
0.079	0.098	0.098	0.04	0.012	0.046
0.061	0.042	0.042	0.114	0.004	0.002
0.03	0.001	0.001	0.043	0.044	0.106
0.006	0.127	0.127	0.027	0.042	0.015
0.004	0.047	0.047	0.017	0.05	0.011
0.065	0.086	0.086	0.036	0.009	0.002
0.015	0.056	0.056	0.016	0.017	0.05
0.122	0.01	0.01	0.144	0.016	0.005
0.005	0.007	0.007	0.032	0.006	0.009
0.007	0.008	0.008	0.04	0.006	0.239
0.006	0.007	0.007	0.029	0.019	0.021
0.045	0.01	0.01	0.018	0.032	0.105
0.004	0.023	0.023	0.051	0.037	0.047
0	0.002	0.002	0.018	0.033	0.124
0.005	0.133	0.133	0.036	0.002	0.001
0.029	0.054	0.054	0.035	0.106	0.017
0.029	0.024	0.024	0.031	0.06	0.058
0.006	0.008	0.008	0.032	0.012	0.071
0.019	0.137	0.137	0.016	0.102	0.068
0.017	0.007	0.007	0.001	0.016	0.08
0.035	0.033	0.033	0.032	0.114	0.012
0.04	0.046	0.046	0.044	0.066	0.14
0.024	0.045	0.045	0.01	0.031	0.037
0.013	0.014	0.014	0.032	0.015	0.017
0.042	0.028	0.028	0.066	0.073	0.046
0.018	0.022	0.022	0.075	0.088	0.017
0.011	0.003	0.003	0.009	0.059	0.009
0	0.122	0.122	0.012	0.001	0.012
0.022	0.026	0.026	0.001	0.011	0.007
0.015	0.051	0.051	0.035	0.051	0.052
0.033	0.035	0.035	0.041	0.003	0.074
0.008	0.018	0.018	0.015	0.075	0.038
0.002	0.045	0.045	0.017	0.024	0.148
0.045	0.014	0.014	0.046	0.081	0.006
0.023	0.083	0.083	0.062	0.018	0.048
0.012	0.021	0.021	0.012	0.05	0.085
0.005	0.021	0.021	0.003	0.207	0.113
0.002	0.025	0.025	0.096	0.008	0.102
0.038	0.074	0.074	0.063	0.042	0.01
0.014	0.116	0.116	0.04	0.003	0.029
0.067	0.041	0.041	0.079	0.002	0.057
0.117	0.028	0.028	0.054	0.005	0.023
0.032	0.046	0.046	0.004	0.001	0.056
0.031	0.091	0.091	0.048	0.056	0.091
0.022	0.025	0.025	0.025	0.019	0.011
0.047	0.003	0.003	0.096	0.117	0.061
0.103	0.14	0.14	0.034	0.015	0.006
0.012	0.007	0.007	0.012	0.018	0.141
0.002	0.023	0.023	0.025	0.018	0.064
0.741	0.032	0.032	0.017	0.009	0.032
0.072	0.068	0.068	0.164	0.068	0.023
0.002	0.046	0.046	0.026	0.046	0.019
0.017	0.017	0.017	0.04	0.076	0.011
0.066	0.181	0.181	0.102	0.183	0.105
0.034	0.018	0.018	0.045	0.145	0.033
0.252	0.011	0.011	0.027	0.001	0.021
0.035	0.021	0.021	0.018	0.226	0.003
0.009	0.074	0.074	0.072	0.094	0.055
0.032	0.071	0.071	0.031	0.022	0.112
0.026	0.073	0.073	0.013	0.007	0.014
0.017	0.068	0.068	0.03	0.116	0.004
0.005	0.186	0.186	0.089	0.009	0.069
0.004	0.005	0.005	0.087	0.001	0.042
0.077	0.104	0.104	0.014	0.023	0.022
0.011	0	0	0.011	0.002	0.064
0.051	0.071	0.071	0.016	0.002	0.014
0.113	0.07	0.07	0.008	0.025	0.016
0.15	0.026	0.026	0.081	0.021	0.066
0.01	0.051	0.051	0.006	0.095	0.007
0.008	0.084	0.084	0.025	0.009	0.009
0.033	0.018	0.018	0.009	0.005	0.017
0.015	0.077	0.077	0.051	0.031	0.072
0.009	0.127	0.127	0.002	0.082	0.114
0.003	0.097	0.097	0.046	0.019	0.003
0.012	0.041	0.041	0.092	0.005	0.001
0.008	0.008	0.008	0.029	0.096	0.098
0.064	0.026	0.026	0.07	0.086	0.002
0.082	0.064	0.064	0.032	0.002	0.008
0.016	0.127	0.127	0.08	0.045	0.033
0.033	0.064	0.064	0.012	0.014	0.047
0.035	0.093	0.093	0.018	0.099	0.07
0.027	0.05	0.05	0.044	0.007	0.071
0.009	0.073	0.073	0.013	0.015	0.114
0.044	0.009	0.009	0.068	0.014	0.029
0.612	0.038	0.038	0.038	0.062	0.11
0.003	0.004	0.004	0.01	0.008	0.079
0.01	0.062	0.062	0.008	0.026	0.15
0.049	0.205	0.205	0.031	0.021	0.015
0.005	0.008	0.008	0.054	0.056	0.022
0.023	0.045	0.045	0.023	0.008	0.008
0.006	0.139	0.139	0.022	0.008	0.006
0.018	0.035	0.035	0.074	0.001	0.225
0.032	0.07	0.07	0.018	0.463	0.016
0.046	0.013	0.013	0.004	0.101	0.011
0.034	0.012	0.012	0.029	0.01	0.014
0.06	0.017	0.017	0.02	0.05	0.021
0.07	0.003	0.003	0.098	0.002	0.026
0.021	0.154	0.154	0.002	0.078	0.111
0.023	0.004	0.004	0.018	0.02	0.044
0.053	0.038	0.038	0.024	0.065	0.189
0.027	0.055	0.055	0.016	0.021	0.095
0.022	0.034	0.034	0.012	0.004	0.087
0.004	0.015	0.015	0.02	0.02	0.02
0.218	0.007	0.007	0.04	0.023	0.008
0.372	0.015	0.015	0.035	0.097	0.035
0.024	0.041	0.041	0.02	0.031	0.016
0.003	0.077	0.077	0.022	0.011	0.03
0.002	0.003	0.003	0.017	0.009	0.007
0.035	0.055	0.055	0.047	0.012	0.004
0.032	0.03	0.03	0.003	0.004	0.098
0.052	0.042	0.042	0.069	0.015	0.048
0.025	0.009	0.009	0.015	0.072	0.022
0.083	0.032	0.032	0.017	0.034	0.007
0.012	0.007	0.007	0.04	0.006	0.007
0.11	0	0	0.01	0.001	0.003
0.039	0.079	0.079	0.089	0.004	0.062
0.067	0.004	0.004	0.105	0.073	0.013
0.08	0.117	0.117	0.028	0.092	0.002
0.019	0.033	0.033	0.036	0.027	0.006
0.056	0.02	0.02	0.049	0.229	0.01
0.021	0.006	0.006	0.094	0.212	0.005
0.098	0.045	0.045	0.031	0.021	0.085
0.01	0.023	0.023	0.043	0.001	0.124
0.021	0.103	0.103	0.047	0.139	0.01
0.028	0.053	0.053	0.126	0.016	0.004
0.011	0.092	0.092	0.011	0.078	0.009
0.019	0.008	0.008	0.106	0.028	0
0.095	0.108	0.108	0.025	0.017	0.031
0.019	0.125	0.125	0.061	0.003	0.095
0.007	0.057	0.057	0.054	0.041	0.006
0.046	0.071	0.071	0.015	0.091	0.051
0.022	0.144	0.144	0.029	0.016	0.015
0.018	0.139	0.139	0.05	0.014	0.035
0.024	0.116	0.116	0.021	0.037	0.054
0.019	0.185	0.185	0.108	0.065	0.118
0.003	0.016	0.016	0.007	0.027	0.061
0.076	0.145	0.145	0.097	0.02	0.107
0.09	0.029	0.029	0.005	0.014	0.094
0.003	0.085	0.085	0.048	0.135	0.104
0.055	0.019	0.019	0.008	0.01	0.007
0.009	0.001	0.001	0.001	0.006	0.078
0.004	0.016	0.016	0.002	0.028	0.077
0.019	0.011	0.011	0.021	0.066	0.05
0.022	0.016	0.016	0.01	0.008	0.103
0.011	0.027	0.027	0.041	0.185	0.013
0.078	0.002	0.002	0.013	0.057	0.036
0.037	0.101	0.101	0.001	0.004	0
0.035	0.003	0.003	0.052	0.003	0.015
0.022	0.124	0.124	0.01	0.016	0.008
0.019	0.006	0.006	0.013	0.144	0.035
0.01	0.054	0.054	0.019	0.062	0.012
0.048	0.185	0.185	0.128	0.048	0.014
0.028	0.007	0.007	0.049	0.009	0.005
0.008	0.02	0.02	0.103	0.01	0.014
0	0.042	0.042	0.182	0.015	0.015
0.006	0.005	0.005	0.092	0.004	0.075
0.006	0.015	0.015	0.08	0.044	0.085
0.056	0.02	0.02	0.012	0.095	0.004
0.079	0.106	0.106	0.029	0.026	0.004
0.032	0.064	0.064	0.093	0.018	0.006
0.034	0.003	0.003	0.004	0.001	0.028
0.005	0.077	0.077	0.02	0.178	0.008
0.007	0.018	0.018	0.035	0.121	0.021
0.034	0.051	0.051	0.281	0.025	0.116
0.026	0.033	0.033	0.146	0.004	0.048
0.029	0.002	0.002	0.036	0.003	0.074
0.008	0.105	0.105	0.061	0.068	0.002
0.035	0.006	0.006	0.025	0.054	0.046
0.008	0.086	0.086	0.077	0.041	0.058
0.003	0.258	0.258	0.044	0.003	0.021
0.009	0.24	0.24	0.012	0.264	0
0.087	0.06	0.06	0.061	0.089	0.007
0.023	0.101	0.101	0.001	0.009	0.01
0.003	0.208	0.208	0.037	0.023	0.019
0	0.024	0.024	0.042	0.09	0.004
0.021	0.105	0.105	0.101	0.017	0.016
0.002	0.01	0.01	0.094	0.086	0.01
0.008	0.011	0.011	0.026	0.03	0.218
0.021	0.056	0.056	0.02	0.099	0.006
0.029	0.012	0.012	0.006	0.004	0.006
0.021	0.091	0.091	0.042	0.015	0.018
0.157	0.029	0.029	0.005	0.026	0.067
0.048	0.051	0.051	0.001	0.186	0.03
0.001	0.012	0.012	0.021	0.004	0.004
0.048	0.066	0.066	0.044	0.032	0.096
0.02	0.026	0.026	0.004	0.013	0.201
0.008	0.026	0.026	0.025	0.14	0.049
0.045	0.059	0.059	0.146	0.01	0.007
0.009	0.051	0.051	0.015	0.023	0.06
0.077	0.003	0.003	0.023	0.066	0.151
0.028	0.047	0.047	0.16	0.011	0.028
0.009	0.013	0.013	0.032	0	0.011
0.034	0.056	0.056	0.09	0.032	0.018
0.033	0.011	0.011	0.048	0.035	0.187
0.002	0.024	0.024	0.022	0.024	0.029
0.128	0.034	0.034	0.057	0.081	0.223
0.035	0.01	0.01	0.047	0.014	0.086
0.034	0.05	0.05	0.011	0.004	0.009
0.014	0.076	0.076	0.01	0.035	0.026
0.02	0.009	0.009	0.123	0.331	0.099
0.029	0.048	0.048	0.002	0.044	0.035
0.039	0.01	0.01	0.075	0.054	0.029
0.031	0.013	0.013	0.019	0.077	0.144
0.069	0.019	0.019	0.001	0.005	0.073
0.019	0.034	0.034	0.031	0.071	0.001
0.011	0.251	0.251	0.021	0.013	0.03
0.041	0.101	0.101	0.001	0.02	0
0.004	0.07	0.07	0.048	0	0.047
0.101	0.085	0.085	0.014	0.012	0.049
0.003	0.109	0.109	0.073	0.007	0.06
0.055	0.029	0.029	0.009	0.032	0.022
0.005	0.011	0.011	0.009	0.01	0.007
0.001	0.067	0.067	0.001	0.001	0.036
0.146	0.018	0.018	0.025	0.043	0.023
0	0.02	0.02	0.042	0.057	0.06
0.001	0.091	0.091	0.043	0.065	0.009
0.076	0.044	0.044	0.042	0.016	0.014
0.048	0.156	0.156	0.015	0.029	0.214
0.016	0.017	0.017	0.089	0.004	0.007
0.009	0.013	0.013	0.039	0.004	0.018
0.008	0.031	0.031	0.04	0.134	0.049
0.043	0.022	0.022	0.004	0.004	0.203
0.074	0.03	0.03	0.028	0.006	0.01
0.007	0.003	0.003	0.011	0.011	0.003
0.026	0.002	0.002	0.051	0.071	0.086
0.002	0.066	0.066	0.052	0.004	0.041
0.065	0.002	0.002	0.06	0.099	0.014
0.013	0.14	0.14	0.017	0.056	0.006
0.028	0.141	0.141	0.114	0.009	0.007
0.085	0.024	0.024	0.001	0.237	0.048
0.055	0.001	0.001	0.036	0.139	0
0.004	0.024	0.024	0.037	0.015	0.041
0.002	0.146	0.146	0.115	0.013	0.077
0.062	0.037	0.037	0.168	0.003	0.008
0.004	0.062	0.062	0.004	0.398	0.055
0.028	0.025	0.025	0.053	0.005	0.033
0.045	0.023	0.023	0.241	0.021	0.018
0.044	0.047	0.047	0.002	0.001	0.124
0.03	0.041	0.041	0.087	0.032	0.144
0.001	0.054	0.054	0.015	0.008	0.055
0.057	0	0	0.032	0.005	0.013
0.032	0.016	0.016	0.078	0.028	0.091
0.018	0.011	0.011	0.034	0.011	0.065
0.027	0.055	0.055	0.021	0.01	0.108
0.074	0.087	0.087	0.031	0.004	0.165
0.102	0.01	0.01	0.022	0.036	0.001
0.048	0.007	0.007	0.171	0.006	0.009
0.059	0.011	0.011	0.024	0.251	0.001
0.01	0.027	0.027	0.051	0.009	0.002
0.01	0.039	0.039	0.082	0.278	0.076
0.079	0.028	0.028	0.007	0.006	0.017
0.107	0.008	0.008	0.007	0.011	0.011
0	0.041	0.041	0.116	0.057	0.217
0.035	0.058	0.058	0.039	0.01	0.045
0.052	0.055	0.055	0.054	0.005	0.003
0.098	0.05	0.05	0.016	0.009	0.001
0.068	0.039	0.039	0.082	0.005	0.034
0.024	0.085	0.085	0.041	0.011	0
0.013	0.032	0.032	0.019	0.026	0.078
0.039	0.013	0.013	0.101	0.044	0.002
0.063	0.001	0.001	0.007	0.002	0.07
0.031	0.01	0.01	0.015	0.02	0.021
0.045	0.02	0.02	0.061	0.018	0.112
0.009	0.011	0.011	0.005	0.004	0.012
0.021	0.026	0.026	0.009	0.004	0.011
0.004	0.007	0.007	0.123	0.007	0.094
0.007	0.056	0.056	0.005	0.027	0.006
0.037	0.064	0.064	0.176	0.11	0.041
0.014	0.024	0.024	0.097	0.076	0.026
0.03	0.022	0.022	0.014	0.003	0.049
0.062	0.166	0.166	0.006	0.103	0.236
0.007	0.025	0.025	0.007	0.02	0.056
0.023	0.045	0.045	0.021	0.006	0.014
0.022	0.099	0.099	0.004	0.003	0.02
0.02	0.041	0.041	0.034	0.034	0.009
0.004	0.008	0.008	0.008	0.013	0.022
0.074	0.033	0.033	0.006	0.035	0.006
0.03	0.001	0.001	0.021	0.09	0.047
0.005	0.047	0.047	0.027	0.005	0.005
0.054	0.022	0.022	0.009	0.013	0.126
0.04	0	0	0.04	0.025	0.001
0.152	0.077	0.077	0.032	0.053	0.031
0.004	0.087	0.087	0.035	0.01	0.103
0.032	0.002	0.002	0.096	0.007	0.008
0.078	0.013	0.013	0.051	0.192	0.003
0.037	0.02	0.02	0.08	0.035	0.056
0.006	0.081	0.081	0.196	0.029	0.063
0.068	0.01	0.01	0.004	0.003	0.046
0.036	0.12	0.12	0.005	0.039	0.06
0.005	0.044	0.044	0.064	0.004	0.07
0.007	0.021	0.021	0.019	0.024	0.011
0.026	0.055	0.055	0.131	0.002	0.015
0.007	0.01	0.01	0.036	0.019	0.093
0.032	0.023	0.023	0.037	0.013	0.025
0.011	0.122	0.122	0.125	0.012	0.006
0.01	0.012	0.012	0.01	0.023	0.061
0.032	0.021	0.021	0.004	0.037	0.003
0.002	0.122	0.122	0.028	0.018	0.013
0.004	0.087	0.087	0.017	0.062	0.022
0.038	0.016	0.016	0.005	0.053	0.005
0.009	0.031	0.031	0.033	0.013	0.112
0.001	0.074	0.074	0.023	0.255	0.011
0.099	0.026	0.026	0.079	0.044	0.037
0.033	0.037	0.037	0.018	0.075	0.138
0.092	0.017	0.017	0.025	0.008	0.012
0.019	0.187	0.187	0.002	0.01	0.04
0.007	0.027	0.027	0.023	0.009	0.026
0.011	0.034	0.034	0.027	0.002	0.004
0.011	0.059	0.059	0.051	0.001	0.002
0.03	0.028	0.028	0.003	0.048	0.026
0.106	0.15	0.15	0.005	0.002	0.032
0.013	0.011	0.011	0.098	0.035	0.063
0.066	0.028	0.028	0.033	0.009	0.158
0.001	0.064	0.064	0.014	0.07	0.049
0.014	0.054	0.054	0.053	0.035	0.144
0.14	0.064	0.064	0.009	0.033	0.129
0.037	0.013	0.013	0.195	0.037	0.094
0.151	0.047	0.047	0.033	0.018	0.004
0.027	0.066	0.066	0.127	0.484	0.003
0.004	0.036	0.036	0.06	0.095	0.088
0.018	0.051	0.051	0.005	0.014	0.021
0.02	0.004	0.004	0.208	0	0.061
0.066	0.058	0.058	0.028	0.033	0.061
0.028	0.102	0.102	0.05	0.054	0.058
0.011	0.066	0.066	0.035	0.082	0.089
0.036	0.043	0.043	0.012	0.015	0.031
0.023	0.021	0.021	0.004	0.031	0.028
0.02	0.091	0.091	0.185	0.005	0.008
0.095	0	0	0.101	0.038	0.074
0.019	0.033	0.033	0.01	0.01	0.011
0.049	0.02	0.02	0.005	0.157	0.028
0.111	0.002	0.002	0.018	0.033	0.005
0.04	0.007	0.007	0.046	0.045	0.034
0.076	0.023	0.023	0.068	0.012	0.044
0.131	0.018	0.018	0.054	0.024	0.07
0.012	0.002	0.002	0.208	0.049	0.041
0.032	0.024	0.024	0.065	0.069	0.006
0.006	0.017	0.017	0.049	0.001	0.002
0.028	0.012	0.012	0.008	0.039	0.2
0.041	0.05	0.05	0.022	0.005	0.003
0.036	0.012	0.012	0.092	0.003	0.035
0.01	0.076	0.076	0.027	0.006	0.001
0.008	0.019	0.019	0.025	0.051	0.002
0.018	0.013	0.013	0.001	0.021	0.058
0.009	0.016	0.016	0.04	0.003	0.005
0.017	0.011	0.011	0.008	0.001	0.026
0.167	0.038	0.038	0.018	0.205	0.047
0.006	0.005	0.005	0.02	0.23	0.065
0.017	0.057	0.057	0.076	0.007	0.014
0.029	0.011	0.011	0.005	0.002	0.016
0.039	0.008	0.008	0.094	0.006	0.034
0.002	0.064	0.064	0.066	0.049	0.088
0.038	0.047	0.047	0.027	0.033	0.108
0.041	0.053	0.053	0.102	0.003	0.041
0.026	0.143	0.143	0.065	0.067	0.037
0.016	0.016	0.016	0.015	0.07	0.018
0.012	0.102	0.102	0.058	0.024	0.017
0.028	0.046	0.046	0.001	0.064	0.032
0.044	0.076	0.076	0.042	0.089	0.01
0.043	0.055	0.055	0.055	0.006	0.032
0.01	0.042	0.042	0.244	0	0.083
0.034	0.059	0.059	0.017	0.07	0.093
0.115	0.037	0.037	0.045	0.084	0.072
0.083	0.015	0.015	0.004	0.017	0.083
0.003	0.023	0.023	0.004	0.018	0.005
0.029	0.02	0.02	0.004	0.017	0.062
0.011	0.04	0.04	0.006	0.095	0.017
0.007	0.152	0.152	0.01	0.011	0.128
0.002	0.065	0.065	0.049	0.013	0.003
0.004	0.02	0.02	0.065	0.076	0.001
0.015	0.025	0.025	0.004	0.07	0.075
0.032	0.052	0.052	0.017	0.007	0.023
0.011	0.005	0.005	0.002	0.042	0.007
0.049	0.033	0.033	0.071	0.02	0.003
0.036	0.033	0.033	0.007	0.019	0.124
0.089	0.01	0.01	0.043	0.001	0.002
0.223	0.001	0.001	0.001	0.008	0.11
0.019	0.029	0.029	0.045	0.003	0.087
0.035	0.042	0.042	0.042	0.013	0.073
0.013	0.03	0.03	0.075	0.003	0.066
0.049	0.06	0.06	0.008	0.09	0.005
0.003	0.15	0.15	0.004	0.008	0.056
0.043	0.158	0.158	0.016	0.036	0.085
0.039	0.109	0.109	0.032	0.001	0.082
0.007	0.019	0.019	0.027	0.019	0.099
0.001	0.1	0.1	0.092	0.063	0.085
0.012	0.001	0.001	0.001	0.015	0.038
0.041	0.008	0.008	0.185	0.004	0.019
0.06	0.033	0.033	0.113	0.012	0.003
0.008	0.04	0.04	0.008	0.127	0.005
0.16	0.002	0.002	0.062	0.117	0.006
0.014	0.167	0.167	0.065	0.154	0.162
0.048	0.056	0.056	0.027	0.003	0.071
0.006	0.077	0.077	0.031	0	0.171
0.131	0.014	0.014	0.008	0.036	0.008
0.051	0.01	0.01	0.029	0.02	0.007
0.015	0.039	0.039	0.173	0.03	0.092
0.015	0.002	0.002	0.013	0.035	0.092
0.039	0.012	0.012	0.007	0.009	0.001
0.095	0.017	0.017	0.032	0.003	0.067
0.01	0.024	0.024	0.19	0.011	0.016
0.069	0.046	0.046	0.02	0.009	0.086
0.012	0.09	0.09	0.006	0.151	0.072
0.043	0.037	0.037	0.005	0.119	0.049
0.02	0.016	0.016	0.007	0.009	0.03
0.006	0.027	0.027	0.058	0.01	0.003
0.037	0	0	0.029	0.027	0.127
0.001	0.044	0.044	0.036	0.008	0.061
0.032	0.009	0.009	0.004	0.007	0.016
0.027	0.051	0.051	0.134	0.013	0.002
0.01	0.104	0.104	0.063	0.011	0.174
0.02	0.007	0.007	0.001	0.003	0.073
0.039	0.059	0.059	0.029	0.018	0.008
0.001	0.024	0.024	0.107	0.044	0.008
0.012	0.007	0.007	0.026	0.028	0.012
0.024	0.005	0.005	0.053	0.082	0.036
0.118	0.048	0.048	0.009	0.011	0.082
0.029	0.027	0.027	0.099	0.006	0.275
0.009	0.089	0.089	0.064	0.065	0.087
0.119	0.014	0.014	0.033	0.012	0.001
0.019	0.068	0.068	0.085	0.003	0.002
0.004	0.006	0.006	0.072	0.075	0.02
0.025	0.024	0.024	0.026	0.006	0.051
0.78	0.044	0.044	0.017	0.088	0.005
0.013	0.09	0.09	0.018	0.006	0.155
0.021	0.005	0.005	0.159	0.116	0.191
0.002	0.008	0.008	0.015	0.015	0.048
0.003	0.065	0.065	0.106	0.075	0.025
0.04	0.025	0.025	0.077	0.073	0.041
0.036	0.009	0.009	0.055	0.182	0.029
0.009	0.035	0.035	0.081	0.012	0.182
0.125	0.003	0.003	0.088	0.041	0.02
0.023	0.043	0.043	0.028	0.015	0.069
0.001	0.036	0.036	0.002	0.018	0.2
0.009	0.042	0.042	0.013	0.009	0.056
0.062	0.004	0.004	0.003	0.04	0.018
0.001	0.006	0.006	0.002	0.044	0.031
0.153	0.019	0.019	0.007	0.005	0.005
0.047	0.028	0.028	0.02	0.032	0.005
0.046	0.014	0.014	0.004	0.037	0.089
0.057	0.005	0.005	0.045	0	0.111
0.012	0.05	0.05	0.022	0.058	0.012
0.039	0.081	0.081	0.009	0.024	0.129
0.017	0.016	0.016	0.026	0.029	0.074
0.039	0.041	0.041	0.052	0.004	0.016
0.017	0.014	0.014	0.028	0.006	0.173
0.046	0.049	0.049	0.031	0.02	0.049
0.008	0.047	0.047	0.321	0.012	0.02
0.128	0.02	0.02	0.002	0.208	0.005
0.026	0.167	0.167	0.072	0.081	0.003
0.028	0.09	0.09	0.048	0.005	0.076
0.01	0.003	0.003	0.107	0.077	0.061
0.199	0.001	0.001	0.014	0.13	0.013
0.009	0.029	0.029	0.005	0.013	0.026
0.001	0.035	0.035	0.03	0.281	0.019
0.016	0.033	0.033	0.009	0.011	0.1
0.149	0	0	0.03	0.111	0.031
0.011	0.038	0.038	0.014	0.029	0.081
0	0.038	0.038	0.055	0.051	0.056
0.071	0.02	0.02	0.025	0.018	0.059
0.065	0.048	0.048	0.007	0.01	0.051
0.056	0.003	0.003	0.01	0.001	0.004
0.007	0.062	0.062	0.047	0.002	0.037
0.002	0.041	0.041	0.002	0.08	0.028
0.003	0.032	0.032	0.065	0.111	0.064
0.003	0.113	0.113	0.054	0.017	0.031
0.011	0.007	0.007	0.082	0.002	0.007
0.039	0.015	0.015	0.043	0.008	0.003
0.016	0.111	0.111	0.223	0.023	0.091
0.075	0.04	0.04	0.017	0.05	0.047
0.013	0.089	0.089	0.014	0.051	0.04
0.005	0.014	0.014	0.023	0.059	0.031
0.038	0.071	0.071	0.004	0.083	0.043
0.013	0.068	0.068	0.06	0.007	0.004
0.039	0.015	0.015	0.108	0.084	0.067
0.009	0.063	0.063	0.001	0.039	0.019
0.072	0.042	0.042	0.012	0.002	0.368
0	0.035	0.035	0.09	0.048	0.002
0.01	0.064	0.064	0.09	0.047	0.07
0.019	0.038	0.038	0.011	0.007	0.027
0.062	0.111	0.111	0.021	0.012	0.011
0.026	0.013	0.013	0.011	0.13	0.014
0.022	0.045	0.045	0.031	0.014	0.077
0.036	0.009	0.009	0.039	0.231	0.026
0.019	0.005	0.005	0.014	0.001	0.193
0.009	0.095	0.095	0.007	0.001	0.093
0.02	0.004	0.004	0.032	0.017	0.014
0.022	0.046	0.046	0.041	0.012	0.052
0.029	0.074	0.074	0.062	0.005	0.017
0.002	0.018	0.018	0.001	0.009	0.264
0.001	0.006	0.006	0.028	0.017	0.046
0.012	0.032	0.032	0.05	0.025	0.046
0.064	0.003	0.003	0.032	0.007	0.153
0.008	0.036	0.036	0.098	0	0.025
0.052	0.009	0.009	0.029	0.075	0.026
0	0.021	0.021	0.057	0.022	0.074
0.016	0.149	0.149	0.008	0.013	0.132
0.066	0.032	0.032	0.01	0.12	0.04
0.003	0.009	0.009	0	0.033	0.022
0.028	0.028	0.028	0.216	0.028	0.075
0.123	0.091	0.091	0.003	0.02	0.012
0.024	0.002	0.002	0.02	0.015	0.052
0.019	0.047	0.047	0.028	0.135	0.004
0.015	0.005	0.005	0.039	0.048	0.018
0.004	0.017	0.017	0.028	0.024	0.023
0.021	0.004	0.004	0.004	0.112	0.143
0.084	0.015	0.015	0.043	0.009	0.082
0.027	0.049	0.049	0.02	0.02	0.003
0.052	0.062	0.062	0.034	0.014	0.002
0.028	0.01	0.01	0.031	0.018	0.078
0.026	0.002	0.002	0.014	0.082	0.004
0.005	0.521	0.521	0.084	0.09	0.068
0.092	0.083	0.083	0.025	0.114	0.019
0.015	0.044	0.044	0.095	0.027	0.012
0.009	0.026	0.026	0.026	0.014	0.003
0.027	0.033	0.033	0.028	0.028	0.182
0.043	0.037	0.037	0.022	0.077	0.149
0.082	0.008	0.008	0.033	0.024	0.094
0.02	0.046	0.046	0.038	0.078	0.008
0.144	0.012	0.012	0.004	0.001	0.009
0.062	0.183	0.183	0.019	0.011	0.045
0.103	0.266	0.266	0.036	0.029	0
0.025	0.017	0.017	0.04	0.011	0.067
0.014	0.002	0.002	0.052	0.126	0.113
0.198	0.134	0.134	0.011	0.049	0.036
0.032	0.161	0.161	0.037	0.048	0.02
0.035	0.02	0.02	0.006	0.003	0.149
0.008	0.01	0.01	0.028	0.019	0.019
0.014	0.051	0.051	0.078	0.044	0.014
0.026	0.031	0.031	0.014	0.111	0.123
0.005	0.018	0.018	0.015	0.024	0.067
0.03	0.074	0.074	0.012	0.012	0.036
0.01	0.004	0.004	0.03	0.002	0.008
0.393	0.02	0.02	0.112	0.016	0.012
0.028	0.075	0.075	0.051	0.082	0.005
0.02	0.051	0.051	0.031	0.007	0.023
0.011	0.088	0.088	0.004	0.004	0.066
0.04	0.031	0.031	0.064	0.014	0.025
0.05	0.036	0.036	0.042	0.007	0.006
0.031	0.097	0.097	0.029	0.023	0.01
0.025	0.092	0.092	0.017	0.005	0.025
0.001	0.024	0.024	0.024	0.028	0.088
0.089	0.168	0.168	0.016	0.004	0.169
0.005	0.069	0.069	0.019	0.074	0.028
0.029	0.027	0.027	0.118	0.033	0.075
0.008	0.092	0.092	0.003	0.074	0.017
0.008	0.031	0.031	0.014	0.015	0.077
0.071	0.11	0.11	0.245	0	0.046
0.041	0.02	0.02	0.037	0.063	0.007
0.069	0.017	0.017	0.006	0.021	0.004
0.002	0.088	0.088	0.153	0.036	0.025
0.028	0.051	0.051	0.124	0.135	0.113
0.087	0.009	0.009	0.006	0.087	0.015
0.011	0.077	0.077	0.033	0	0.038
0.051	0.125	0.125	0.053	0.036	0.044
0.029	0.019	0.019	0.027	0.008	0.074
0.061	0.027	0.027	0.041	0.023	0.006
0.003	0	0	0.256	0.027	0.004
0.057	0.021	0.021	0.028	0.003	0.082
0.032	0.059	0.059	0.02	0.083	0.1
0.033	0.173	0.173	0.05	0.017	0.012
0.001	0.087	0.087	0.124	0.004	0.038
0.053	0.007	0.007	0.082	0.025	0.042
0.08	0.046	0.046	0.013	0.01	0.046
0.006	0.035	0.035	0.005	0.041	0.108
0.086	0.309	0.309	0.039	0.012	0.009
0.024	0.031	0.031	0.042	0.013	0.182
0.01	0.063	0.063	0.071	0.004	0.235
0.035	0	0	0.005	0.027	0.127
0.008	0.017	0.017	0.13	0.153	0.079
0.046	0.016	0.016	0.037	0.039	0.005
0.02	0.056	0.056	0.006	0.007	0.072
0.014	0.005	0.005	0.055	0.022	0.01
0.025	0.086	0.086	0.115	0.071	0.007
0.013	0.004	0.004	0.022	0.005	0.008
0.024	0.005	0.005	0.067	0	0.005
0.013	0.092	0.092	0.015	0.081	0.257
0.009	0.001	0.001	0.029	0.013	0.002
0	0.004	0.004	0.129	0.017	0.018
0.014	0.005	0.005	0.042	0.01	0.015
0.128	0.065	0.065	0.062	0.08	0.018
0.016	0.053	0.053	0	0.197	0.01
0.008	0.01	0.01	0.024	0.002	0.087
0.016	0.007	0.007	0.169	0.011	0.01
0.055	0.041	0.041	0.025	0.085	0.124
0.099	0.025	0.025	0.025	0.019	0.093
0.028	0.023	0.023	0.041	0.003	0.116
0.037	0.074	0.074	0.069	0.068	0.032
0.016	0.029	0.029	0.084	0.006	0.001
0.026	0.029	0.029	0.003	0.011	0.003
0.005	0.019	0.019	0.028	0.035	0.082
0.022	0.001	0.001	0.025	0.172	0.013
0.004	0.076	0.076	0.059	0.006	0.003
0.017	0.027	0.027	0.057	0.052	0.002
0.081	0.102	0.102	0.028	0.013	0.037
0.004	0.013	0.013	0.029	0.016	0.003
0.034	0.024	0.024	0.044	0.006	0.01
0.092	0.25	0.25	0.005	0.011	0.091
0.065	0.06	0.06	0.001	0.001	0.016
0.028	0.021	0.021	0.028	0.021	0.054
0.066	0.022	0.022	0.107	0	0
0.019	0.032	0.032	0.012	0.012	0.004
0.026	0.057	0.057	0.032	0.002	0.014
0.021	0.01	0.01	0.232	0.019	0.256
0.084	0.089	0.089	0.021	0.013	0.053
0.049	0.043	0.043	0.09	0.003	0.04
0.002	0.033	0.033	0.006	0.071	0.027
0.14	0.004	0.004	0.014	0.032	0.004
0.021	0.001	0.001	0.037	0.035	0.018
0.023	0.029	0.029	0.104	0.065	0.002
0.05	0.065	0.065	0.072	0.031	0.006
0.043	0.027	0.027	0.044	0.082	0.12
0.055	0.003	0.003	0.029	0.006	0.097
0.037	0.002	0.002	0.001	0.079	0.001
0.005	0.02	0.02	0.005	0.12	0.006
0.076	0.009	0.009	0.112	0.013	0.002
0.008	0.045	0.045	0.115	0.005	0.013
0.004	0.016	0.016	0.062	0.03	0.043
0.011	0.04	0.04	0.049	0.009	0.175
0.015	0.016	0.016	0.005	0.019	0.066
0.025	0.033	0.033	0.009	0.096	0.01
0.034	0.082	0.082	0.002	0.002	0.019
0.045	0.124	0.124	0.068	0.054	0.191
0.02	0.014	0.014	0.045	0.065	0.03
0.054	0.019	0.019	0.037	0.006	0.02
0.016	0.022	0.022	0.023	0.011	0.06
0.012	0.029	0.029	0.018	0.066	0.015
0.029	0.032	0.032	0.021	0.026	0.082
0.027	0.013	0.013	0.049	0.015	0.029
0.035	0.023	0.023	0.029	0.007	0.069
0.017	0.007	0.007	0.004	0.001	0.054
0.04	0.01	0.01	0.027	0.009	0.087
0.014	0.012	0.012	0.009	0.017	0.08
0.043	0.043	0.043	0.05	0.018	0.006
0.014	0.006	0.006	0.01	0.031	0.007
0.019	0.007	0.007	0.02	0.194	0.081
0.025	0.048	0.048	0.036	0.16	0.005
0.031	0.003	0.003	0.08	0.027	0.026
0.004	0	0	0.009	0.085	0.057
0.021	0.052	0.052	0.008	0	0.066
0.02	0.017	0.017	0.027	0.024	0.046
0.018	0.094	0.094	0.004	0.061	0.063
0.012	0.002	0.002	0.016	0.016	0.017
0.008	0.014	0.014	0.006	0.051	0.098
0.013	0.087	0.087	0.1	0.003	0.067
0.004	0.017	0.017	0.141	0.038	0.024
0.01	0.016	0.016	0.049	0.011	0.005
0.012	0.009	0.009	0.047	0.018	0.067
0.037	0.003	0.003	0.106	0.058	0.278
0.005	0.01	0.01	0.075	0.007	0.028
0.003	0.079	0.079	0.184	0.008	0.095
0.002	0.184	0.184	0.046	0.018	0.011
0.008	0.05	0.05	0.016	0.138	0.008
0.038	0.019	0.019	0.016	0.079	0.014
0.045	0	0	0.029	0.001	0.019
0.115	0	0	0.055	0.088	0.044
0.024	0.036	0.036	0.021	0.102	0.107
0.035	0.027	0.027	0.007	0.005	0.061
0.074	0.036	0.036	0.016	0.041	0.015
0.035	0.084	0.084	0.017	0.011	0.06
0.052	0.097	0.097	0.001	0.143	0.069
0.071	0.101	0.101	0.029	0.006	0.091
0.198	0.194	0.194	0.009	0.012	0.062
0.02	0.004	0.004	0.104	0.182	0.047
0.006	0.084	0.084	0.017	0.006	0.024
0.016	0.049	0.049	0.023	0.011	0.074
0.01	0.037	0.037	0.079	0.025	0.073
0.053	0.02	0.02	0.044	0.088	0.028
0.092	0.008	0.008	0.009	0.009	0.003
0.168	0	0	0.015	0.25	0.097
0.017	0.104	0.104	0.004	0.018	0.009
0.057	0.01	0.01	0.086	0.004	0.007
0.084	0.006	0.006	0.112	0.009	0.014
0.012	0.122	0.122	0.169	0.026	0.058
0.025	0.058	0.058	0.027	0.074	0.062
0.044	0.023	0.023	0.01	0.009	0.002
0.004	0.049	0.049	0.054	0.019	0.109
0.035	0.047	0.047	0.052	0.079	0.005
0.019	0.076	0.076	0.036	0.068	0.126
0.023	0.034	0.034	0.005	0.044	0.008
0.013	0.016	0.016	0.001	0.01	0.142
0.17	0.01	0.01	0.002	0.076	0.062
0.015	0.061	0.061	0.021	0.021	0.09
0.004	0.003	0.003	0.045	0.053	0.132
0.06	0	0	0.057	0.05	0.028
0.017	0.068	0.068	0.005	0.095	0.004
0.079	0.031	0.031	0.033	0.009	0.005
0.103	0.045	0.045	0.051	0.024	0.196
0.011	0.001	0.001	0.055	0.097	0.068
0.068	0.02	0.02	0.107	0.186	0.049
0.014	0.027	0.027	0	0.006	0.099
0.111	0.034	0.034	0.059	0.073	0.03
0.058	0.017	0.017	0.057	0	0.04
0.042	0.043	0.043	0.026	0.004	0.014
0.077	0.008		0.094	0.008	0.004
0.006	0.029			0.041	0.048
0.01	0.001			0.049	0.11
0.001	0.016			0.069	0.004
0.028	0.029			0.021	0.004
0.045	0.12			0.018	0.003
0.015	0.033			0.078	0.001
0.038	0.069			0.089	0.011
0.017	0.022			0.094	0.011
0.012	0.074			0.01	0.032
0.024	0.028			0.017	0.123
0.097	0.064			0.021	0.018
0.021	0.012			0.111	0.051
0.013	0.102			0.035	0.003
0.198	0.018			0.009	0.005
0.002	0.005			0.016	0.026
0.023	0.018			0.013	0.001
0.01	0.157			0.081	0.085
0.033	0.032			0.041	0.01
0.047	0.023			0.104	0.01
0.025	0.027			0.026	0.024
0.012	0.044			0.028	0.038
0.002	0.007			0.043	0.005
0.006	0.004			0.009	0.015
0.001	0.016			0.077	0.027
0.012	0.091			0.042	0.024
0.031	0.034			0.02	0.016
0.019	0.033			0.016	0.001
0.011	0.009			0.052	0.013
0.432	0.028			0.026	0.02
0.003	0.014			0.001	0.016
0.012	0.109			0.066	0.006
0.034	0.04			0.005	0.073
0.02	0.057			0.073	0.001
0.051	0.067			0.004	0.034
0.021	0.027			0.003	0.091
0.04	0.057			0.018	0.009
0.029	0.062			0.006	0.067
0.237	0.009			0.017	0.076
0.271	0.041			0.123	0.004
0.117	0.037			0.013	0.008
0.032	0.077			0.02	0.028
0.027	0.066			0.044	0.072
0.027	0.011			0.012	0.099
0.002	0.044			0.003	0.038
0.028	0.062			0.055	0.025
0.016	0.025			0.015	0.018
0.036	0.042			0.018	0.165
0.015	0.012			0.058	0.037
0.001	0.069			0.008	0.044
0.073	0.018			0.269	0.038
0.027	0.011			0.041	0.038
0.012	0.021			0.001	0.016
0.037	0.02			0.05	0.076
0.065	0.012			0.009	0.004
0.034	0.036			0.006	0.031
0.064	0.006			0.124	0.002
0.015	0.041			0.049	0.006
0.032	0.049			0.033	0.172
0.023	0.105			0.002	0.023
0.009	0.01			0.14	0.015
0.016	0.003			0.007	0.132
0.023	0.12			0.078	0.093
0.007	0.034			0.002	0.082
0.005	0.044			0.031	0.106
0.027	0.005			0.174	0.089
0.005	0.016			0.023	0.131
0.12	0.07			0.082	0.123
0.01	0.002			0.031	0.22
0.033	0.06			0.006	0.07
0.08	0.006			0.05	0.012
0.004	0.023			0	0.097
0.006	0.08			0.02	0.143
0.008	0.017			0.051	0.066
0.006	0.02			0.066	0.018
0.042	0.023			0.104	0.001
0.007	0.065			0.001	0.038
0.013	0.048			0.224	0.005
0.066	0.03			0.056	0.017
0.087	0.063			0.008	0.007
0.005	0.075			0.004	0.005
0.029	0.079			0.067	0.067
0.029	0.014			0.021	0
0.06	0.049			0.026	0.108
0.122	0.006			0.012	0.04
0.047	0.058			0.003	0.001
0.029	0.007			0.055	0.026
0.037	0.05			0.046	0.006
0.047	0.054			0.019	0.014
0.018	0.06			0.003	0.131
0.004	0.019			0.048	0.012
0.043	0.013			0.129	0.02
0.001	0.178			0.031	0.014
0.192	0.03			0.025	0.083
0.009	0.026			0.021	0.099
0.047	0.011			0.018	0.021
0.047	0.039			0.017	0.031
0.008	0.021			0.05	0.004
0.019	0.074			0.008	0.078
0.01	0.03			0.003	0.012
0.07	0.039			0.091	0.004
0.041	0.026			0.019	0.05
0.014	0.005			0.108	0.112
0.007	0.039			0.058	0.026
0.064	0.003			0.123	0.001
0.03	0.033			0.049	0.035
0.013	0.004			0.105	0.026
0.037	0.032			0.022	0.138
0.089	0.133			0.216	0.018
0.006	0.009			0.014	0.113
0	0.026			0.022	0.076
0.01	0.071			0.004	0.088
0.008	0.009			0.071	0.02
0.04	0.021			0.029	0.004
0.002	0			0.004	0.018
0.037	0.055			0.006	0.003
0.156	0.068			0.08	0.064
0.034	0.003			0.003	0.004
0.061	0.007			0.001	0.231
0.029	0.028			0.099	0.043
0.11	0.011			0.067	0.027
0.004	0.077			0.004	0.007
0.023	0.02			0.001	0.02
0.003	0.043			0.009	0.013
0.031	0.019			0.051	0.015
0.004	0.033			0.001	0.028
0.018	0.063			0.022	0.011
0.06	0.122			0.004	0.021
0.009	0.122			0.015	0.01
0.041	0.079			0.005	0.011
0.071	0.04			0.002	0.129
0.044	0.012			0.011	0.045
0.004	0.063			0.01	0
0.161	0.007			0.057	0.075
0.014	0.036			0.015	0.008
0.021	0.014			0.004	0.159
0.032	0.01			0.02	0.001
0.011	0.019			0.035	0.082
0.078	0.055			0.015	0.061
0.043	0.034			0.11	0.023
0.084	0.011			0.138	0.005
0.019	0.032			0.007	0.018
0.089	0.053			0.03	0.113
0.009	0.035			0.016	0.125
0.014	0.096			0.03	0.012
0.024	0.075			0.012	0.043
0.142	0.018			0.046	0.017
0.012	0.011			0.233	0.007
0.072	0.006			0.01	0.116
0.007	0.062			0.071	0.093
0.098	0.025			0.018	0.026
0.035	0.001			0.001	0.048
0.012	0.114			0	0.024
0.058	0.012			0.027	0.026
0.015	0.079			0.003	0.012
0.078	0.038			0.008	0.023
0.008	0.027			0.004	0.096
0.041	0.009			0.098	0.025
0.011	0.163			0.005	0.003
0.005	0.045			0.318	0.015
0.041	0.038			0.024	0.012
0.05	0.105			0.03	0.013
0.072	0.001			0.087	0.076
0.003	0.058			0.033	0.004
0.014	0.007			0.272	0.082
0.02	0.052			0.113	0.028
0.014	0.019			0.041	0.086
0.005	0.035			0.032	0.076
0.005	0.142			0.049	0.093
0.02	0.084			0.003	0.002
0.006	0			0.012	0.016
0.116	0.022			0.022	0.045
0.007	0.01			0.014	0.07
0.047	0.339			0.035	0.136
0.008	0.137			0.009	0.026
0.051	0.003			0.019	0.026
0.001	0.084			0.047	0.008
0.064	0.004			0.23	0.057
0.027	0.135			0.004	0.257
0.008	0.045			0.017	0.006
0.06	0.019			0.043	0.003
0.069	0.016			0.042	0.022
0.02	0.074			0.091	0.009
0	0.014			0.016	0.002
0.067	0.034			0.194	0.019
0.02	0			0.003	0.089
0.068	0.021			0.015	0.269
0.015	0.023			0.077	0.029
0.005	0.052			0.008	0
0.047	0.179			0.026	0.019
0.006	0.084			0.034	0.015
0.017	0.029			0.015	0.025
0.063	0.018			0.15	0.017
0.031	0.008			0.012	0.015
0.002	0.011			0.008	0.079
0.023	0.024			0.04	0.036
0.006	0.007			0	0.011
0.01	0.005			0.02	0.087
0.053	0.036			0.012	0.012
0.007	0.068			0.002	0.036
0.004	0.021			0.072	0.015
0.027	0.02			0.012	0.025
0.059	0.023			0.026	0.071
0.026	0.019			0.031	0.134
0.028	0.012			0.037	0.097
0.011	0.009			0.014	0.021
0.014	0.08			0.006	0.038
0.022	0			0.014	0.027
0.033	0.025			0.01	0.053
0.04	0.003			0.034	0.009
0.204	0.032			0.047	0.1
0.033	0.1			0.096	0.087
0.025	0.103			0.026	0.003
0.026	0.04			0.015	0.018
0.072	0.058			0.041	0.023
0.076	0.037			0.041	0.015
0.003	0.009			0.025	0.019
0.003	0.014			0.047	0.104
0.005	0.116			0.042	0.007
0.182	0.002			0.003	0.008
0.14	0.024			0.032	0.033
0.019	0.003			0.038	0.031
0.002	0.002			0.038	0.041
0.013	0.043			0.005	0.043
0.014	0.031			0.13	0.005
0.029	0.032			0.017	0.122
0.015	0.065			0.004	0.036
0.006	0.032			0.069	0.005
0.01	0.027			0.062	0.003
0.027	0.066			0.01	0.007
0.05	0.006			0.166	0.009
0	0.088			0.036	0.169
0.027	0.035			0.011	0.03
0.011	0.008			0.049	0.114
0.01	0.022			0.066	0.003
0.105	0.052			0.067	0.036
0.025	0.048			0.017	0.055
0.014	0.001			0.013	0.033
0.009	0.06			0.016	0.091
0.002	0.045			0.016	0.05
0.034	0.002			0.115	0.065
0.001	0.131			0.216	0
0.073	0.054			0.063	0.046
0.003	0.017			0.006	0.002
0.016	0.003			0.008	0.006
0.027	0.001			0.013	0.009
0.005	0.15			0.019	0.038
0.037	0			0.021	0.003
0.022	0.046			0.016	0.131
0.019	0.034			0.052	0.005
0.017	0.052			0.105	0.071
0.083	0.138			0.045	0.014
0.005	0.003			0.004	0.043
0.013	0.042			0.048	0.092
0.024	0.014			0.076	0
0.04	0.036			0.009	0.017
0.136	0.011			0.185	0.043
0.141	0.041			0.087	0.049
0.015	0.013			0.005	0.025
0.045	0.007			0.003	0.007
0.009	0.003			0.139	0.074
0.05	0.002			0.077	0.015
0.069	0.034			0.011	0.023
0.069	0.045			0.02	0.013
0.026	0.063			0.012	0.061
0.065	0.027			0.003	0.02
0.09	0.061			0.043	0.097
0.018	0.037			0.008	0.032
0.011	0.09			0.028	0.011
0.004	0.033			0.056	0.015
0.028	0.032			0.061	0.048
0.047	0.051			0.042	0.004
0.004	0.053			0.124	0.027
0.052	0.008			0.091	0.131
0.01	0.014			0.005	0.077
0.01	0.018			0.061	0.146
0.049	0.019			0.008	0.004
0.018	0.017			0.12	0.014
0.037	0.008			0.019	0.1
0.02	0.04			0.173	0.04
0.038	0.114			0.023	0.022
0.002	0.043			0.001	0.016
0.006	0.027			0.022	0.006
0.041	0.017			0.04	0.05
0.068	0.036			0.01	0.033
0.035	0.016			0.029	0.102
0.014	0.144			0.097	0.005
0.06	0.032			0.018	0.002
0.101	0.04			0.014	0.019
0.009	0.029			0.007	0.109
0.002	0.018			0.074	0.01
0.057	0.051			0.021	0.001
0.018	0.018			0.063	0.016
0.008	0.036			0.005	0.082
0.007	0.035			0.06	0.018
0.024	0.031			0.02	0.007
0.021	0.032			0.023	0.002
0.013	0.016			0.01	0.009
0.027	0.001			0.002	0.001
0.025	0.032			0.018	0.012
0.025	0.044			0.002	0.04
0.107	0.01			0.012	0.085
0.058	0.032			0.114	0.014
0.013	0.066			0.021	0.129
0.01	0.075			0.004	0.011
0.011	0.009			0.009	0.018
0.004	0.012			0.078	0.05
0	0.001			0.051	0.008
0.001	0.035			0.048	0.024
0.005	0.041			0.04	0.01
0.078	0.015			0.066	0.05
0.006	0.017			0.007	0.148
0.025	0.046			0.011	0.002
0.042	0.062			0.01	0.033
0.001	0.012			0.301	0.029
0.087	0.003			0.021	0.004
0.008	0.096			0.09	0
0.024	0.063			0.083	0.02
0.04	0.04			0.009	0.108
0.086	0.079			0.015	0.109
0	0.054			0.001	0.01
0.02	0.004			0.009	0.019
0.011	0.048			0.006	0.047
0.019	0.025			0	0.018
0.04	0.096			0.001	0.096
0.006	0.034			0.015	0.011
0.016	0.012			0.027	0.03
0.109	0.025			0.015	0.016
0.026	0.017			0.027	0.035
0.012	0.164			0.017	0.003
0.026	0.026			0.013	0
0.014	0.04			0.024	0.033
0.172	0.102			0.021	0.01
0.152	0.045			0.003	0.004
0.005	0.027			0.024	0.024
0.007	0.018			0.01	0.001
0.04	0.072			0.017	0.047
0.005	0.031			0.038	0.017
0.009	0.013			0.076	0.081
0.004	0.03			0.108	0.169
0.047	0.089			0.033	0.04
0.012	0.087			0.058	0.042
0.008	0.014			0.007	0.005
0.035	0.011			0.038	0.235
0.005	0.016			0.02	0.011
0.02	0.008			0.126	0.012
0.001	0.081			0.017	0.005
0.011	0.006			0.002	0.125
0.002	0.025			0.055	0.029
0.011	0.009			0.009	0.013
0.015	0.051			0.086	0.012
0.005	0.002			0.019	0.03
0.022	0.046			0.022	0.172
0	0.092			0.025	0.021
0.222	0.029			0.066	0.002
0.017	0.07			0	0.014
0.006	0.032			0.101	0.052
0.07	0.08			0.021	0.007
0.09	0.012			0.072	0.058
0.039	0.018			0.03	0.046
0.08	0.044			0.011	0.138
0.236	0.013			0.077	0.072
0.095	0.068			0.051	0.123
0.007	0.038			0.086	0.007
0.004	0.01			0.323	0.078
0.182	0.008			0.013	0.038
0.017	0.031			0	0.009
0.112	0.054			0.014	0.101
0.037	0.023			0.142	0.128
0.012	0.022			0.018	0.017
0.046	0.074			0.005	0.058
0.008	0.018			0.04	0.024
0.044	0.004			0.007	0.04
0.031	0.029			0.019	0.017
0.063	0.02			0.014	0.1
0.029	0.098			0.04	0.062
0.025	0.002			0.011	0.082
0.041	0.018			0.003	0.016
0.017	0.024			0.015	0.076
0.084	0.016			0.018	0.001
0.023	0.012			0.12	0.033
0.105	0.02			0.005	0.002
0.009	0.04			0.006	0.011
0.01	0.035			0.08	0.006
0.02	0.02			0.006	0.053
0.012	0.022			0.123	0.084
0.044	0.017			0.007	0.072
0.046	0.047			0.041	0.005
0.035	0.003			0.024	0.006
0.05	0.069			0.009	0.088
0.017	0.015			0.001	0.002
0	0.017			0.076	0.017
0.038	0.04			0.05	0.077
0.053	0.01			0.042	0.009
0.011	0.089			0.141	0.02
0.023	0.105			0.008	0.001
0.007	0.028			0.075	0
0.015	0.036			0.019	0.086
0.1	0.049			0.011	0.016
0	0.094			0.059	0.052
0.041	0.031			0.008	0.019
0.096	0.043			0.029	0.041
0.013	0.047			0.012	0.04
0.061	0.126			0.006	0.019
0.006	0.011			0.022	0.01
0.029	0.106			0.024	0.091
0.035	0.025			0.107	0.012
0.015	0.061			0.018	0.017
0.155	0.054			0.008	0.051
0.039	0.015			0.002	0.016
0.002	0.029			0.287	0.007
0.032	0.05			0.023	0.011
0.042	0.021			0.058	0.001
0.077	0.108			0.011	0.016
0.028	0.007			0.062	0.006
0.028	0.097			0.029	0.098
0.004	0.005			0.03	0.068
0.026	0.048			0.011	0.053
0.004	0.008			0.041	0.051
0.057	0.001			0.002	0.09
0.035	0.002			0.134	0.067
0.001	0.021			0.033	0.043
0.003	0.01			0.071	0.026
0.122	0.041			0.018	0.107
0.055	0.013			0.002	0.04
0.022	0.001			0.043	0.189
0.013	0.052			0.002	0.09
0.017	0.01			0.029	0.012
0.012	0.013			0.064	0.187
0.029	0.019			0.103	0.028
0.013	0.128			0.044	0.069
0.002	0.049			0.019	0.084
0.028	0.103			0.037	0.047
0.018	0.182			0.04	0.016
0.011	0.092			0.093	0.03
0.062	0.08			0.037	0.018
0.009	0.012			0.016	0.014
0.049	0.029			0.213	0.066
0.03	0.093			0.084	0.001
0.112	0.004			0.037	0.001
0.015	0.02			0.14	0.009
0.017	0.035			0.065	0.007
0.022	0.281			0.003	0.052
0.044	0.146			0.036	0.041
0.008	0.036			0.037	0.019
0.04	0.061			0.025	0.017
0.018	0.025			0.042	0.004
0.019	0.077			0.005	0.015
0.008	0.044			0	0.131
0.007	0.012			0.057	0.002
0.004	0.061			0.144	0.004
0.043	0.001			0.073	0.011
0.013	0.037			0.024	0.004
0.009	0.042			0.068	0.029
0.034	0.101			0	0.054
0.025	0.094			0.042	0.006
0.084	0.026			0.158	0.021
0.011	0.02			0.041	0.04
0.013	0.006			0.034	0.112
0.073	0.042			0.025	0.059
0.028	0.005			0.017	0.018
0.042	0.001			0.075	0.053
0.409	0.021			0.036	0.119
0.019	0.044			0.077	0.017
0.09	0.004			0.018	0.096
0.047	0.025			0.059	0.005
0.002	0.146			0.008	0.083
0.1	0.015			0.058	0.04
0.005	0.023			0.01	0.01
0.09	0.16			0.006	0
0.041	0.032			0.037	0.013
0.09	0.09			0.005	0.089
0.068	0.048			0.066	0.032
0.035	0.022			0.004	0.02
0.028	0.057			0.037	0.036
0.071	0.047			0.014	0.044
0.011	0.011			0.064	0.009
0.022	0.01			0.058	0.011
0.004	0.123			0.017	0.021
0.01	0.002			0.013	0.128
0.061	0.075			0.02	0.114
0.15	0.019			0.026	0.034
0.056	0.001			0.11	0.012
0.022	0.031			0.11	0.015
0.01	0.021			0.017	0.087
0.026	0.001			0.001	0.093
0.013	0.048			0.005	0.011
0.044	0.014			0.078	0.03
0.014	0.073			0.022	0.045
0.031	0.009			0.047	0.037
0.007	0.009			0.088	0.012
0.064	0.001			0.004	0.003
0.003	0.025			0.027	0.053
0.029	0.042			0.099	0.126
0.037	0.043			0.021	0.063
0.111	0.042			0.009	0.013
0.113	0.015			0.026	0.114
0.008	0.089			0.009	0.058
0.118	0.039			0	0.043
0.018	0.04			0.003	0.012
0.042	0.004			0.004	0.193
0.172	0.028			0.002	0.021
0.058	0.011			0.177	0.032
0.033	0.051			0.012	0.127
0.002	0.052			0.04	0.001
0.006	0.06			0.102	0.029
0.056	0.017			0.081	0.171
0.014	0.114			0.015	0.059
0.08	0.001			0.082	0.06
0.005	0.036			0.003	0.109
0.002	0.037			0.012	0.063
0.081	0.115			0.049	0.014
0.008	0.168			0.024	0.019
0.011	0.004			0.059	0.008
0.016	0.053			0.036	0.004
0.101	0.241			0.012	0.132
0.025	0.002			0.002	0.075
0.069	0.087			0.042	0.283
0.035	0.015			0.037	0.014
0.024	0.032			0.009	0.101
0.01	0.078			0.006	0.014
0.277	0.034			0.016	0.054
0.03	0.021			0.028	0.03
0.014	0.031			0.142	0.022
0.054	0.022			0.011	0.178
0.038	0.171			0.015	0.003
0.025	0.024			0.02	0.008
0.006	0.051			0.06	0.044
0.017	0.082			0.036	0.003
0.069	0.007			0.034	0.003
0.077	0.007			0.036	0.001
0.007	0.116			0.026	0.062
0.083	0.039			0.038	0.022
0.01	0.054			0.018	0.009
0.011	0.016			0.113	0.105
0.045	0.082			0.03	0.055
0.035	0.041			0.032	0.002
0.096	0.019			0.009	0.037
0.116	0.101			0.092	0.022
0.014	0.007			0.001	0.212
0.034	0.015			0.161	0.147
0.012	0.061			0.061	0.069
0.027	0.005			0.001	0.044
0.015	0.009			0.15	0.075
0.032	0.123			0.063	0.008
0.027	0.005			0.004	0.072
0.016	0.176			0	0.035
0.111	0.097			0	0.018
0.042	0.014			0.025	0.015
0.089	0.006			0.01	0.081
0.042	0.007			0.024	0.01
0.013	0.021			0.063	0.011
0.047	0.004			0.076	0.032
0.002	0.034			0.013	0.002
0.007	0.008			0.007	0.007
0.014	0.006			0.038	0.129
0.024	0.021			0.01	0.008
0.023	0.027			0.008	0.005
0.052	0.009			0.005	0.015
0.03	0.04			0.1	0.151
0.005	0.032			0.028	0.093
0.051	0.035			0.045	0.108
0.085	0.096			0.014	0.078
0.054	0.051			0.232	0.016
0.022	0.08			0.018	0.004
0.039	0.196			0.078	0.012
0.051	0.004			0.025	0.013
0.051	0.005			0.001	0.007
0.046	0.064			0.061	0.09
0.191	0.019			0.025	0.022
0.007	0.131			0.019	0.012
0.076	0.036			0.006	0.023
0.012	0.037			0.001	0.125
0.077	0.125			0.078	0.012
0	0.01			0.019	0.022
0.015	0.004			0.002	0.006
0.057	0.028			0.003	0.007
0.007	0.017				0.041
0.025	0.005				0
0.006	0.033				0.007
0.018	0.023				0.001
0.001	0.079				0.086
0.022	0.018				0.017
0.068	0.025				0.014
0.034	0.002				0.043
0.015	0.023				0.058
0.052	0.027				0.034
0.001	0.051				0.004
0.014	0.003				0.158
0.055	0.005				0.002
0.008	0.098				0.002
0.102	0.033				0.017
0.015	0.014				0
0.025	0.053				0.033
0.013	0.009				0.003
0.035	0.195				0.017
0.127	0.033				0.002
0.056	0.127				0.009
0.031	0.06				0.104
0.008	0.005				0.014
0.025	0.208				0.087
0.037	0.028				0.002
0.018	0.05				0.023
0.06	0.035				0.037
0.028	0.012				0.007
0.065	0.004				0.032
0.005	0.185				0.002
0.066	0.101				0.003
0.007	0.01				0.072
0.016	0.005				0.005
0.029	0.018				0.027
0.008	0.046				0.099
0.076	0.068				0.054
0.041	0.054				0.014
0.008	0.208				0.011
0.117	0.065				0.001
0.005	0.049				0.009
0.08	0.008				0.045
0.048	0.022				0.175
0.279	0.092				0.023
0.011	0.027				0.02
0.047	0.025				0.025
0.013	0.001				0.098
0.131	0.04				0.008
0.086	0.008				0.067
0.017	0.018				0.052
0.033	0.02				0.071
0.196	0.076				0.03
0.015	0.005				0.049
0.036	0.094				0.004
0.007	0.066				0.017
0.009	0.027				0.041
0.069	0.102				0.008
0.038	0.065				0.045
0.001	0.015				0.002
0.034	0.058				0.002
0.016	0.001				0.016
0.045	0.042				0.016
0.015	0.055				0.329
0.01	0.244				0.083
0.004	0.017				0.115
0.061	0.045				0.009
0.169	0.004				0.012
0.02	0.004				0.13
0.004	0.004				0.003
0.047	0.006				0.206
0.079	0.01				0.013
0.054	0.049				0.008
0.003	0.065				0.04
0.056	0.004				0.069
0.07	0.017				0.013
0.026	0.002				0.003
0.018	0.071				0.012
0.042	0.007				0.002
0.033	0.043				0.009
0.005	0.001				0.033
0.043	0.045				0.013
0.076	0.042				0.058
0.037	0.075				0.14
0.008	0.008				0.09
0.05	0.004				0.006
0.013	0.016				0.136
0.052	0.032				0.001
0.096	0.027				0.01
0.689	0.092				0.06
0.059	0.001				0.05
0.009	0.185				0.043
0.009	0.113				0.015
0.029	0.008				0.04
0.019	0.062				0.002
0.045	0.065				0.008
0.023	0.027				0.035
0.029	0.031				0.037
0.006	0.008				0.018
0.001	0.029				0.024
0.003	0.173				0.271
0.005	0.013				0.103
0.164	0.007				0.003
0.02	0.032				0.088
0.079	0.19				0.045
0.026	0.02				0.019
0.044	0.006				0.006
0.021	0.005				0.017
0.046	0.007				0.005
0.023	0.058				0.006
0.013	0.029				0.11
0.004	0.036				0.061
0.043	0.004				0.03
0.046	0.134				0.034
0.003	0.063				0.011
0.005	0.001				0.092
0.014	0.029				0.058
0.117	0.107				0.011
0.008	0.026				0.007
0.005	0.053				0.001
0	0.009				0.062
0.006	0.099				0.048
0.056	0.064				0.158
0.096	0.033				0.045
0.214	0.085				0.026
0.048	0.072				0.006
0.008	0.026				0.159
0.039	0.017				0.067
0.008	0.018				0.156
0.116	0.159				0.097
0.106	0.015				0
0.03	0.106				0.007
0.057	0.077				0.237
0.047	0.055				0.112
0.064	0.081				0.025
0.039	0.088				0.179
0.069	0.028				0.086
0.002	0.002				0.035
0.008	0.013				0.045
0.005	0.003				0.001
0.101	0.002				0.03
0.008	0.007				0.024
0.002	0.02				0.062
0.012	0.004				0.016
0.065	0.045				0.082
0.066	0.022				0.069
0.098	0.009				0.007
0.015	0.026				0.125
0.159	0.052				0.203
0.022	0.028				0.018
0.111	0.031				0.005
0.014	0.321				0.105
0.022	0.002				0.111
0.018	0.072				0.004
0.018	0.048				0.119
0.02	0.107				0.045
0.047	0.014				0.001
0.021	0.005				0.053
0.012	0.03				0.076
0.007	0.009				0.259
0.055	0.03				0.223
0.068	0.014				0.033
0.002	0.055				0.042
0.015	0.025				0.019
0.02	0.007				0.021
0.011	0.01				0.014
0.012	0.047				0.002
0.05	0.002				0.022
0.018	0.065				0.032
0.029	0.054				0.048
0.079	0.082				0.091
0.011	0.043				0.014
0.03	0.223				0.027
0.044	0.017				0.019
0.071	0.014				0.068
0.077	0.023				0.058
0.009	0.004				0.017
0.052	0.06				0.044
0.001	0.108				0.043
0.012	0.001				0.129
0.072	0.012				0.017
0.003	0.09				0.063
0.029	0.09				0.056
0.002	0.011				0.014
0.004	0.021				0.069
0.012	0.011				0.096
0.024	0.031				0.002
0.006	0.039				0.042
0.019	0.014				0.074
0.035	0.007				0.099
0.092	0.032				0.011
0.002	0.041				0.142
0.033	0.062				0.012
0.153	0.001				0.016
0.091	0.028				0.033
0.013	0.05				0.024
0.012	0.032				0.023
0.032	0.098				0.03
0.025	0.029				0.022
0.013	0.057				0.121
0.008	0.008				0.026
0.058	0.01				0.161
0.027	0				0.124
0.012	0.216				0.181
0.01	0.003				0.149
0.024	0.02				0.007
0.02	0.028				0.007
0.015	0.039				0.11
0	0.028				0.002
0.097	0.004				0.01
0.005	0.043				0.151
0.008	0.02				0.013
0.013	0.034				0.003
0.031	0.031				0.072
0.037	0.014				0.087
0.049	0.084				0.052
0.006	0.025				0.005
0.011	0.095				0.026
0.124	0.026				0.006
0.017	0.028				0.008
0.012	0.022				0.083
0.002	0.033				0.097
0.026	0.038				0.014
0.07	0.004				0.037
0.002	0.019				0.022
0.006	0.036				0.042
0.014	0.04				0.011
0.012	0.052				0.017
0.072	0.011				0.089
0.048	0.037				0.008
0.046	0.006				0.057
0.058	0.028				0.075
0.024	0.078				0.021
0.005	0.014				0.048
0.011	0.015				0.045
0.007	0.012				0.012
0.007	0.03				0.007
0.008	0.112				0.044
0.016	0.051				0.018
0.055	0.031				0.003
0.011	0.004				0.006
0.027	0.064				0.067
0.007	0.042				0.017
0.011	0.029				0.107
0.109	0.017				0.021
0.046	0.024				0.112
0.015	0.016				0.042
0.02	0.019				0.075
0.021	0.118				0.108
0.049	0.003				0.044
0.016	0.014				0.009
0.054	0.245				0.223
0.002	0.037				0.193
0.093	0.006				0.005
0.054	0.153				0.044
0.018	0.124				0.031
0.033	0.006				0.057
0.01	0.033				0.003
0.042	0.053				0.014
0.071	0.027				0.023
0.02	0.041				0.013
0.011	0.256				0.056
0.073	0.028				0.064
0.003	0.02				0.013
0.021	0.05				0.129
0.059	0.124				0.051
0.051	0.082				0.019
0.044	0.013				0.055
0.003	0.005				0.068
0.002	0.039				0.155
0.081	0.042				0.096
0.028	0.071				0.064
0.096	0.005				0.011
0.227	0.13				0.006
0.108	0.037				0.084
0.004	0.006				0.015
0.037	0.055				0.01
0.057	0.115				0.005
0.016	0.022				0.097
0.013	0.067				0.051
0.048	0.015				0.009
0.044	0.029				0.054
0.04	0.129				0.011
0.041	0.042				0.113
0.001	0.062				0.01
0.012	0				0.011
0.007	0.024				0.002
0.03	0.169				0.023
0.056	0.025				0.048
0.094	0.025				0.03
0.037	0.041				0.017
0.008	0.069				0.005
0.063	0.084				0.006
0.131	0.003				0.064
0.017	0.028				0.017
0.122	0.025				0.145
0.022	0.059				0.073
0.034	0.057				0.096
0.004	0.028				0.017
0.013	0.029				0.015
0.097	0.044				0.007
0.109	0.005				0.072
0.106	0.001				0.01
0.065	0.028				0.006
0.015	0.107				0.098
0.017	0.012				0.071
0.035	0.032				0.078
0.044	0.232				0.011
0.005	0.021				0.081
0.002	0.09				0.015
0.287	0.006				0.006
0.01	0.014				0.009
0.059	0.037				0.004
0.056	0.104				0.062
0.073	0.072				0.236
0.063	0.044				0.003
0.054	0.029				0.074
0.042	0.001				0.198
0.073	0.005				0.074
0.002	0.112				0.098
0.062	0.115				0.005
0.04	0.062				0.008
0.039	0.049				0.019
0.025	0.005				0.061
0.034	0.009				0.113
0.071	0.002				0.014
0.009	0.068				0.053
0.044	0.045				0.013
0.053	0.037				0.002
0.068	0.023				0.145
0.03	0.018				0.014
0.055	0.021				0.013
0.037	0.049				0.034
0.038	0.029				0.01
0.08	0.004				0.046
0.065	0.027				0.186
0.13	0.009				0.065
0.018	0.05				0.025
0.008	0.01				0.08
0.004	0.02				0.103
0.043	0.036				0.012
0.006	0.08				0.055
0.021	0.009				0.009
0.044	0.008				0.004
0.068	0.027				0.016
0.032	0.004				0.009
0.008	0.016				0.019
0.192	0.006				0.007
0.01	0.1				0.018
0.001	0.141				0.068
0.066	0.049				0.016
0.016	0.047				0.007
0.007	0.106				0.028
0.025	0.075				0.08
0.009	0.184				0.016
0.019	0.046				0.074
0.02	0.016				0.078
0.027	0.016				0.028
0.021	0.029				0.003
0.002	0.055				0.219
0.011	0.021				0.023
0.032	0.007				0.065
0.015	0.016				0.119
0.007	0.017				0.046
0.219	0.001				0.049
0.022	0.029				0.01
0.019	0.009				0.034
0.004	0.104				0.014
0.033	0.017				0.023
0.063	0.023				0.023
0.038	0.079				0.004
0.014	0.044				0.028
0	0.009				0.08
0.012	0.015				0.005
0.014	0.004				0.253
0.048	0.086				0.071
0.017	0.112				0.073
0.029	0.169				0.017
0.039	0.027				0.004
0.036	0.01				0.007
0.012	0.054				0.006
0.011	0.052				0.01
0.006	0.036				0.022
0.022	0.005				0.002
0.016	0.001				0.004
0.07	0.002				0.096
0.011	0.021				0.046
0.052	0.045				0.003
0.01	0.057				0.017
0.053	0.005				0.04
0.036	0.033				0.098
	0.051				0.042
	0.055				0.14
	0.107				0.102
	0				0.002
	0.059				0.012
	0.057				0.005
	0.026				0.067
	0.094				0.064
					0.002
					0.057
					0.012
					0.01
					0.028
					0.09
					0.011
					0.011
					0.008
					0.02
					0.013
					0.122
					0.044
					0.099
					0.02
					0.126
					0.01
					0.026
					0.003
					0.075
					0.024
					0.012
					0.032
					0.033
					0.104
					0.03
					0.017
					0.001
					0.139
					0.023
					0.079
					0.094
					0.004
					0.023
					0.02
					0.225
					0.002
					0.094
					0.081
					0.002
					0.005
					0.034
					0.204
					0.002
					0.019
					0.051
					0.05
					0.006
					0.018
					0.013
					0.147
					0.11
					0.126
					0.018
					0.062
					0.159
					0.056
					0.005
					0.063
					0.039
					0.001
					0.063
					0.104
					0.028
					0.029
					0.044
					0.001
					0.072
					0.014
					0.099
					0.141
					0.002
					0.084
					0.01
					0.112
					0.006
					0.027
					0.219
					0.012
					0.021
					0.011
					0.103
					0.093
					0.028
					0.04
					0.004
					0.003
					0.049
					0.017
					0.084
					0.142
					0.02
					0.046
					0.008
					0.077
					0.017
					0.055
					0.001
					0.085
					0.175
					0.027
					0.003
					0.046
					0.069
					0.076
					0.095
					0.027
					0.028
					0.017
					0.048
					0.055
					0.029
					0.003
					0
					0.204
					0.057
					0.191
					0.17
					0.023
					0.003
					0.066
					0.002
					0.169
					0.091
					0.113
					0.005
					0.124
					0.085
					0.059
					0.009
					0.006
					0.025
					0.012
					0.034
					0.058
					0.078
					0.022
					0
					0.072
					0.017
					0.004
					0.083
					0.001
					0.086
					0.051
					0.013
					0.01
					0.062
					0.022
					0.072
					0.014
					0.067
					0.068
					0.033
					0.041
					0.051
					0.003
					0.008
					0.049
					0.021
					0.182
					0.005
					0.093
					0.098
					0.01
					0.033
					0.007
					0.002
					0.005
					0.044
					0.046
					0.005
					0.302
					0.007
					0.109
					0.001
					0.022
					0.135
					0.145
					0.011
					0.002
					0.009
					0.003
					0.005
					0.003
					0.088
					0.011
					0.068
					0.21
					0.059
					0.075
					0.008
					0.018
					0.057
					0.101
					0.02
					0.104
					0.081
					0.059
					0.004
					0.011
					0.077
					0.052
					0.004
					0.102
					0.01
					0.02
					0.116
					0.038
					0.069
					0.082
					0.377
					0.066
					0.01
					0.067
					0.015
					0.004
					0.01
					0.069
					0.117
					0.029
					0.047
					0.069
					0.004
					0.017
					0.126
					0.107
					0.048
					0.076
					0.035
					0.033
					0.013
					0.001
					0.01
					0.044
					0.005
					0.03
					0.054
					0.012
					0.016
					0.023
					0.004
					0.005
					0.128
					0.006
					0.013
					0.016
					0.083
					0.005
					0.001
					0.01
					0.203
					0.019
					0.103
					0.047
					0.041
					0.005
					0.044
					0.02
					0.032
					0.291
					0.004
					0.01
					0.055
					0.102
					0.007
					0.019
					0.043
					0.132
					0.09
					0.002
					0.029
					0.262
					0.098
					0.206
					0.014
					0.071
					0.037
					0.008
					0.018
					0.032
					0.059
					0.017
					0.024
					0.072
					0.072
					0.009
					0.001
					0.061
					0.231
					0.052
					0.012
					0.035
					0.005
					0.008
					0.007
					0.011
					0.006
					0.104
					0.295
					0.037
					0.052
					0.096
					0.056
					0.013
					0.296
					0.136
					0.017
					0.059
					0.002
					0.01
					0.024
					0.008
					0.003
					0.084
					0.028
					0.043
					0.01
					0.027
					0.073
					0.063
					0.013
					0.079
					0.009
					0.052
					0.023
					0.016
					0.058
					0.008
					0.028
					0.059
					0.049
					0.068
					0.017
					0.021
					0.016
					0.004
					0.132
					0.051
					0.121
					0.096
					0.021
					0.103
					0.128
					0.001
					0.212
					0.104
					0.012
					0.137
					0.038
					0.024
					0.01
					0.108
					0.034
					0.016
					0.018
					0.147
					0.047
					0.035
					0.074
					0.008
					0.008
					0.005
					0.003
					0.042
					0.012
					0.022
					0.011
					0.077
					0.068
					0.001
					0.001
					0.002
					0.03
					0.008
					0.014
					0.004
					0.128
					0.08
					0.014
					0.067
					0.005
					0.037
					0.109
					0.014
					0.064
					0.01
					0
					0.014
					0.059
					0.033
					0.018
					0.008
					0.015
					0.008
					0.007
					0.003
					0.038
					0.049
					0.081
					0.004
					0.075
					0.04
					0.016
					0.141
					0.011
					0.026
					0.091
					0.098
					0.018
					0.154
					0.083
					0.027
					0.01
					0.109
					0.031
					0.006
					0.022
					0.103
					0.016
					0.055
					0.023
					0.025
					0.018
					0.067
					0.293
					0.111
					0.002
					0.073
					0.004
					0.004
					0.01
					0.01
					0.144
					0.134
					0.017
					0.006
					0.121
					0.008
					0.002
					0.006
					0.028
					0.021
					0.06
					0.024
					0.151
					0.08
					0
					0.044
					0.079
					0.004
					0.132
					0.021
					0.002
					0.015
					0.171
					0.094
					0.176
					0.109
					0.088
					0.071
					0.007
					0.083
					0.082
					0.078
					0.046
					0.081
					0.071
					0.032
					0.014
					0
					0.017
					0.025
					0.018
					0.01
					0.003
					0.011
					0.053
					0.046
					0.115
					0.006
					0.003
					0.21
					0.047
					0.175
					0.001
					0.038
					0.092
					0.042
					0.279
					0.046
					0.084
					0.126
					0.019
					0.011
					0.079
					0.078
					0.007
					0.025
					0.006
					0.036
					0.009
					0.04
					0.001
					0.147
					0.001
					0.002
					0.11
					0.004
					0.077
					0.005
					0.037
					0.322
					0.057
					0.019
					0.046
					0.01
					0.011
					0.002
					0.065
					0.007
					0.001
					0.012
					0.002
					0.01
					0.249
					0.058
					0.109
					0.007
					0.012
					0.001
					0.026
					0.114
					0.039
					0.118
					0.002
					0.096
					0.007
					0.014
					0.09
					0.004
					0.015
					0.138
					0.038
					0.008
					0.015
					0.089
					0.022
					0.062
					0.071
					0.027
					0
					0.101
					0.001
					0.021
					0.023
					0.02
					0.022
					0.022
					0.007
					0.006
					0.018
					0.015
					0.149
					0.025
					0.044
					0.006
					0.001
					0.059
					0.003
					0.058
					0.073
					0.009
					0.079
					0.017
					0.01
					0.003
					0.053
					0.035
					0
					0
					0.008
					0.041
					0.026
					0.012
					0.048
					0.024
					0.016
					0.009
					0.119
					0.027
					0.262
					0.004
					0.01
					0.012
					0.091
					0.12
					0.099
					0.04
					0.004
					0.078
					0.117
					0.063
					0.005
					0.011
					0.032
					0.035
					0.054
					0.072
					0.015
					0.065
					0.003
					0.012
					0.051
					0.022
					0.07
					0.066
					0.032
					0.006
					0.105
					0.117
					0.077
					0.045
					0.049
					0.007
					0.045
					0.119
					0.098
					0.135
					0.025
					0.008
					0.085
					0.065
					0.081
					0.001
					0.011
					0.112
					0.018
					0.024
					0.038
					0.032
					0.116
					0.001
					0.024
					0.006
					0.035
					0.067
					0.024
					0.046
					0.049
					0.026
					0.091
					0.019
					0.006
					0.144
					0.099
					0.281
					0.01
					0.337
					0.093
					0.117
					0.006
					0.063
					0.25
					0.019
					0.013
					0.031
					0.02
					0.122
					0.002
					0.092
					0.001
					0.091
					0.042
					0.044
					0.121
					0.004
					0.05
					0.039
					0.022
					0.039
					0.004
					0.08
					0.027
					0.077
					0.168
					0.002
					0.149
					0.055
					0.063
					0.065
					0.123
					0.011
					0.004
					0.026
					0.021
					0.129
					0.172
					0.081
					0.012
					0.118
					0.053
					0.047
					0.049
					0.16
					0.108
					0.009
					0.027
					0.032
					0
					0.017
					0.002
					0.049
					0.028
					0.026
					0.011
					0.026
					0.006
					0.128
					0.047
					0.062
					0.042
					0.057
					0
					0.039
					0.001
					0.02
					0.068
					0.029
					0.033
					0.131
					0.072
					0.135
					0.033
					0.04
					0.175
					0.127
					0.045
					0.006
					0.053
					0.066
					0.07
					0.057
					0.016
					0.078
					0.022
					0.013
					0.092
					0.062
					0.004
					0.01
					0.127
					0.007
					0.117
					0.026
					0.006
					0.012
					0.01
					0.096
					0.001
					0.018
					0.009
					0.092
					0.012
					0.001
					0.009
					0.015
					0.011
					0.049
					0.015
					0.003
					0.15
					0.207
					0.065
					0.046
					0.007
					0.051
					0.022
					0.046
					0.035
					0.012
					0.047
					0.004
					0.039
					0.217
					0.006
					0.042
					0.001
					0.035
					0.034
					0.038
					0.133
					0.088
					0.201
					0.023
					0.001
					0.001
					0.003
					0.033
					0.205
					0.052
					0
					0.128
					0.015
					0.009
					0.026
					0.002
					0.074
					0.015
					0.067
					0.009
					0.099
					0.008
					0.003
					0.111
					0.02
					0.005
					0.007
					0.004
					0.003
					0.106
					0.009
					0.133
					0.007
					0.069
					0.028
					0.049
					0.009
					0.103
					0.081
					0.07
					0.146
					0.057
					0.056
					0.007
					0.04
					0.124
					0.092
					0.039
					0.076
					0.022
					0.181
					0.155
					0.004
					0.142
					0.022
					0.002
					0.029
					0.003
					0.193
					0.021
					0.006
					0.015
					0.007
					0.035
					0.019
					0.024
					0.015
					0.006
					0.279
					0.047
					0.045
					0.014
					0.015
					0.018
					0.027
					0.053
					0.075
					0.049
					0.036
					0.02
					0.01
					0.021
					0.029
					0.013
					0.138
					0.019
					0.08
					0.047
					0.011
					0.021
					0.022
					0.003
					0.102
					0.145
					0.017
					0.014
					0.01
					0.08
					0.002
					0.066
					0.015
					0.153
					0.059
					0.144
					0.067
					0.055
					0.141
					0.006
					0.114
					0.036
					0.018
					0.082
					0.029
					0.029
					0.05
					0.038
					0.154
					0.028
					0.001
					0.019
					0.092
					0.039
					0.049
					0.026
					0.093
					0.125
					0.146
					0.021
					0.059
					0.091
					0.089
					0.118
					0.074
					0.068
					0.005
					0.054
					0.064
					0.034
					0.055
					0.01
					0.106
					0.006
					0.007
					0.049
					0.053
					0.055
					0.033
					0.158
					0.037
					0.127
					0.239
					0.002
					0.011
					0.008
					0.008
					0.011
					0.002
					0.001
					0.088
					0.227
					0.029
					0.009
					0.054
					0.082
					0.035
					0.041
					0.052
					0.011
					0.027
					0
					0.045
					0.176
					0.026
					0.161
					0.057
					0.007
					0.022
					0.002
					0.003
					0.049
					0.071
					0.117
					0.064
					0.058
					0.039
					0.01
					0.006
					0.387
					0.018
					0.111
					0.003
					0.007
					0.013
					0.114
					0.043
					0.081
					0.166
					0.002


==> figs-eval/eval-error-rate-sim.txt <==
0.002 0.003
0.012 0.008
0.016 0.013
0.018 0.014
0.002 0.001
0.006 0.012
0.012 0.028
0.006 0.044
0.001 0.000
0.011 0.036
0.006 0.007
0.026 0.239
0.000 0.002
0.003 0.001
0.010 0.034
0.031 0.011
0.013 0.006
0.024 0.062
0.008 0.050
0.006 0.004
0.001 0.016
0.095 0.087
0.042 0.020
0.026 0.008
0.032 0.110
0.008 0.012
0.017 0.008
0.001 0.001
0.009 0.009
0.031 0.043
0.060 0.037
0.084 0.059
0.025 0.027
0.008 0.004
0.001 0.007
0.003 0.003
0.004 0.001
0.010 0.015
0.003 0.017
0.049 0.015
0.006 0.004
0.001 0.004
0.033 0.071
0.028 0.043
0.163 0.166
0.000 0.002
0.015 0.092
0.002 0.006
0.127 0.040
0.002 0.007
0.003 0.005
0.038 0.025
0.027 0.096
0.021 0.044
0.007 0.007
0.058 0.010
0.027 0.012
0.038 0.188
0.019 0.028
0.000 0.001
0.134 0.180
0.074 0.074
0.023 0.037
0.021 0.009
0.005 0.106
0.006 0.029
0.051 0.022
0.000 0.008
0.019 0.033
0.011 0.008
0.013 0.003
0.002 0.008
0.214 0.479
0.015 0.028
0.003 0.003
0.052 0.026
0.020 0.023
0.000 0.001
0.040 0.038
0.006 0.062
0.002 0.001
0.029 0.009
0.003 0.003
0.070 0.101
0.006 0.006
0.001 0.010
0.054 0.036
0.018 0.052
0.038 0.069
0.007 0.011
0.113 0.018
0.003 0.003
0.003 0.001
0.002 0.004
0.007 0.021
0.000 0.001
0.001 0.048
0.002 0.007
0.054 0.002
0.222 0.324
0.005 0.004
0.057 0.068
0.005 0.012
0.012 0.042
0.007 0.001
0.008 0.011
0.014 0.038
0.036 0.032
0.012 0.012
0.002 0.007
0.005 0.004
0.019 0.024
0.001 0.000
0.011 0.008
0.011 0.016
0.060 0.011
0.003 0.112
0.001 0.002
0.002 0.020
0.021 0.003
0.016 0.004
0.015 0.004
0.023 0.018
0.002 0.002
0.021 0.007
0.002 0.001
0.066 0.012
0.072 0.187
0.011 0.012
0.023 0.054
0.047 0.010
0.156 0.099
0.021 0.012
0.002 0.004
0.053 0.037
0.001 0.003
0.206 0.178
0.051 0.034
0.031 0.044
0.004 0.009
0.010 0.013
0.001 0.002
0.002 0.001
0.006 0.062
0.098 0.016
0.046 0.054
0.012 0.029
0.003 0.002
0.022 0.001
0.043 0.086
0.030 0.010
0.069 0.064
0.088 0.057
0.003 0.012
0.001 0.004
0.044 0.031
0.002 0.020
0.064 0.056
0.005 0.004
0.029 0.021
0.008 0.012
0.061 0.059
0.072 0.018
0.018 0.017
0.161 0.129
0.037 0.065
0.049 0.022
0.003 0.012
0.015 0.064
0.079 0.008
0.071 0.169
0.062 0.016
0.005 0.004
0.034 0.085
0.002 0.001
0.000 0.003
0.006 0.010
0.108 0.119
0.000 0.003
0.004 0.000
0.019 0.012
0.034 0.050
0.005 0.057
0.004 0.012
0.040 0.055
0.003 0.062
0.007 0.011
0.006 0.002
0.006 0.112
0.021 0.030
0.027 0.047
0.003 0.005
0.022 0.016
0.036 0.004
0.084 0.047
0.025 0.073


==> figs-eval/eval-error-rate-split.txt <==
0.13	0.088
0.256	0.092
0.47	0.014
0.001	0.055
0.008	0.234
0.251	0.117
0.118	0.004
0.017	0.037
0.038	0.026
0.132	0.042
0.061	0.056
0.313	0.161
0.015	0.081
0.101	0.492
0.002	0.013
0.05	0.107
0.165	0.115
0.013	0.112
0.009	0.167
0.016	0.051
0.003	0.007
0.022	0.005
0.041	0.047
0.091	0.066
0.088	0.016
0.049	0.007
0.204	0.366
0	0.835
0.025	0.024
0.002	0.042
0.025	0.002
0.052	0.27
0.103	0.103
0.006	0.008
0.175	0.079
0.013	0.151
0.103	0.076
0.017	0.027
0.274	0.475
0.034	0.257
0.399	0.294
0.03	0.086
0.121	0.053
0.094	0.048
0.056	0.032
0.015	0.032
0.177	0.085
0.014	0.089
0.183	0.101
0.126	0.016
0.118	0.04
0.111	0.541
0.077	0.029
0.003	0.018
0.028	0.286
0.18	0.461
0.335	0.139
0.002	0.766
0.018	0.125
0.051	0.17
0.445	0.183
0.003	0.256
0.34	0.01
0.171	0.055
0.166	0.14
0.168	0.001
0.055	0.114
0.002	0.083
0.012	0.068
0.012	0.007
0.045	0.002
0.083	0.045
0.086	0.028
0.249	0.001
0.389	0.003
0.064	0.013
0.045	0.485
0.06	0.331
0.081	0.43
0.123	0.053
0.075	0.114
0.139	1.036
0.031	0.478
0.011	0.01
0.054	0.023
0.017	0.036
0.012	0.029
0.317	0.361
0.012	0.117
0.104	0.009
0.059	0.013
0.01	0.001
0.54	0.034
0.026	0.001
0.044	0.12
0.042	0.045
0.106	0.099
0.152	0.02
0.084	0.025
0.157	0.027
0.039	0.063
0.754	0.023
0.061	0.304
0.05	0.03
0.092	0.001
0.101	0.004
0.073	0.184
0.253	0.2
0.017	0.059
0.2	0.015
0.452	0.023
0.177	0.041
0.014	0.002
0.004	2.638
0.097	0.11
0.026	0.133
0.72	0.009
0.056	0.148
0.1	0.159
0.004	0.069
0.003	0.085
0.097	0.02
0.018	0.083
0.05	0.008
0.009	0.015
0.198	0.006
0.151	0.007
0.1	0.283
0.11	0.086
0.038	0.058
0.128	0.055
0.021	0.015
0.061	0.239
0.046	0.537
1.351	0.053
0.098	0.202
0.059	0.062
0.067	0.057
0.058	0
0.067	0.038
0.154	0.024
0.063	0.108
0.006	0.13
0.111	0.099
0.032	0.008
0.02	0.086
0.058	0.001
0.282	0.07
0.011	0.902
0.24	0.003
0.094	0.011
0.336	0.059
0.439	0.005
0.054	0.029
0.182	0.039
0.085	0
0.019	0.034
0.002	0.16
0.328	0.003
0.024	0.025
0.142	0.127
0.27	0.177
0.114	0.063
0.06	0.034
0.031	0.154
0.014	0.018
0.097	0.148
0.01	0.07
0.047	0.095
0.018	0.046
0.001	0.051
0.348	0.025
0.064	0.045
0.041	0.015
0.042	0.025
0.048	0.022
0.12	0.025
0.384	0.125
0.398	0.167
0.045	0.268
0.049	0.006
0.018	0.398
0.048	0.161
0.226	0.009
0.041	0.098
0.059	0.038
0.114	0.091
0.064	0.097
0.026	0.003
0.074	0.071
0.143	0.271
0.111	0.031
0.002	0.018
0.595	0.034
0.081	0.01
0.026	0.003
0.287	0.015
0.016	0.034
0.093	0.033
0.357	0.09
0.51	0.104
0.041	0.797
0.17	0.01
0.008	0.05
0.014	0.129
0.085	0.001
0.005	0.001
0.071	0.065
0.039	0.078
0.195	0.058
0.08	0.019
0.1	0.015
0.016	0.038
0.105	0.01
0.08	0.001
0.105	0.005
0.129	0.062
0.045	0.061
0.714	0.17
0.015	0.117
0.321	0.022
0.146	0.106
0.021	0.255
0.01	0.101
0.004	0.334
0.004	0.04
0.141	0.022
1.713	0.031
0.048	0.467
0.192	0.042
0.149	0.046
0.014	0.911
0.022	0.006
0.107	0.041
0.015	0.024
0.094	0.292
0.087	0
1.788	0.204
0.639	0.156
0.015	0.036
0.104	0.179
0.021	0.006
0.535	0.035
0.052	0.091
0.049	0.012
0.062	0.029
0.064	0.039
0.102	0.019
0.033	0.004
0.153	0.142
0.03	0.204
2.109	0.041
0.04	0.073
0.027	0.107
0.024	0.011
0.003	0.117
0.019	0.175
0.274	0.473
0.006	0.022
0.215	0.593
0.167	0.018
0.05	0.064
0.062	0.295
0.012	0.472
0.064	0.075
0.025	0.01
0.119	0.02
0.03	0.165
0.166	0.124
0.136	0.002
0.043	0.024
0.115	0.31
0.104	0.02
0.049	0.204
0.045	0.148
0.03	0.064
0.134	0.065
0.128	0.1
0.035	0.046
0.301	0.501
0.019	0.069
0.154	0.13
0.074	0.061
0.039	0.144
0.202	0.302
0.322	0.01
0.06	0.004
0.032	0.031
0.006	0.521
0.088	0.002
0.048	0.004
0.951	0.013
0.036	0.125
0.063	0.064
0.002	0.014
0.142	0.017
0.079	0.195
0.471	0.033
0.147	0.025
0.14	0.635
0.414	0.015
0.078	0.219
0.048	0.023
0.242	0.042
0.16	0.025
0.127	0.071
0.065	0.021
0.026	0.197
0.063	0.051
0.009	0.017
0.014	0.078
0.238	0.083
0.017	0.133
0.342	0.036
0.092	0.012
0.009	0.077
0	0.076
0.139	0.311
0.06	0.028
0.171	0.112
0.048	0.071
0.002	0.017
0.161	0.353
0.113	0.016
0.017	0.012
0.031	0.024
0.061	0.007
0.417	0.05
0.014	0.061
0.112	0.009
0.066	0.113
0.333	0.006
0.049	0.039
0.008	0.506
0.016	0.018
0.051	0.005
0.775	0.011
0.015	0.52
0.088	0.068
0.101	0.096
0.019	0.134
0.051	0.031

==> figs-eval/eval-extra-old-start-4traces_1.txt <==
size	Jiagu-45 a Jiagu-30 Migration
0	1	0 0 0
4	0 0 0.83	0.17

==> figs-eval/eval-extra-old-start-4traces_2.txt <==
size	no-import-prepare	no-import-load	import-prepare	import-load
22.7	1	0 0 0
22.7    0 0 1	0


==> figs-eval/eval-extra-old-start-4traces_3.txt <==
size	no-import-prepare	no-import-load	import-prepare	import-load
44.1	1	0	0 0 
44.1 0 0 0.81	0.19

==> figs-eval/eval-extra-old-start-4traces_4.txt <==
size	no-import-prepare	no-import-load	import-prepare	import-load
54.4	1	0	0 0 
54.4 0 0 0.96	0.04

==> figs-eval/eval-extra-old-start-4traces_old.txt <==
traces Astro-45 Astro-30 Migration
TraceA 1 0.8333 1
TraceB 1 1 1
TraceC 1 0.8056 1
TraceD 1 0.9565 1


==> figs-eval/eval-inference-scale-of.txt <==
1	5.4128
2	5.3283
3	5.3289
4	5.3306
5	5.3793
6	5.3848
7	5.3868
8	5.4741
9	5.4706
10	5.5341
11	5.5175
12	5.4867
13	5.4805
14	5.5304
15	5.5439
16	5.5526
17	5.5725
18	5.6861
19	5.6202
20	5.6153
21	5.6551
22	5.7041
23	5.6986
24	5.6987
25	5.841
26	5.8958
27	5.8758
28	5.9075
29	5.9144
30	5.8876
31	5.9152
32	5.9215
33	5.9458
34	5.9329
35	6.0238
36	6.0454
37	6.0655
38	6.0337
39	6.1281
40	6.1151
41	6.0845
42	6.1109
43	6.1096
44	6.1712
45	6.1543
46	6.1824
47	6.1982
48	6.2307
49	6.3799
50	6.4281
51	6.4473
52	6.382
53	6.418
54	6.4438
55	6.4694
56	6.4863
57	6.3828
58	6.4816
59	6.5259
60	6.4724
61	6.4937
62	6.4652
63	6.5011
64	6.5275
65	6.5664
66	6.6549
67	6.6377
68	6.6558
69	6.7124
70	6.6733
71	6.7076
72	6.7415
73	6.8167
74	6.8534
75	6.8174
76	6.8125
77	6.8973
78	6.9524
79	6.847
80	6.8767
81	6.9229
82	6.9211
83	6.9743
84	7.1264
85	7.0927
86	7.1803
87	7.168
88	7.2362
89	7.2671
90	7.2813
91	7.1877
92	7.1596
93	7.1223
94	7.1538
95	7.2435
96	7.2265
97	7.1408
98	7.1802
99	7.2469


==> figs-eval/eval-inference-scale-sim.txt <==
1	5.219
2	5.0929
3	5.133
4	5.1379
5	5.1241
6	5.227
7	5.1864
8	5.2251
9	5.2365
10	5.1493
11	5.2149
12	5.1834
13	5.1894
14	5.1977
15	5.182
16	5.2177
17	5.204
18	5.1829
19	5.17
20	5.1708
21	5.1834
22	5.2264
23	5.2154
24	5.2467
25	5.2364
26	5.202
27	5.2252
28	5.2155
29	5.224
30	5.2664
31	5.2585
32	5.2603
33	5.2208
34	5.2579
35	5.2533
36	5.2125
37	5.2484
38	5.2398
39	5.2388
40	5.2859
41	5.2177
42	5.2595
43	5.242
44	5.2357
45	5.3167
46	5.2605
47	5.2951
48	5.3019
49	5.3111
50	5.3264
51	5.3355
52	5.3562
53	5.2704
54	5.315
55	5.3243
56	5.3099
57	5.3439
58	5.3365
59	5.2999
60	5.3173
61	5.317
62	5.2794
63	5.3665
64	5.3174
65	5.3611
66	5.3723
67	5.2998
68	5.3367
69	5.3359
70	5.3995
71	5.4146
72	5.371
73	5.3476
74	5.3598
75	5.4272
76	5.357
77	5.3693
78	5.3658
79	5.3773
80	5.4484
81	5.3641
82	5.3374
83	5.3824
84	5.363
85	5.4038
86	5.4014
87	5.3912
88	5.4132
89	5.4522
90	5.3604
91	5.4297
92	5.3899
93	5.3963
94	5.4361
95	5.4396
96	5.4174
97	5.4225
98	5.419
99	5.4129
	

==> figs-eval/eval-qos-of-old.txt <==
Workload/systems LoadBalance Gsight Astro
Image 0	0	0
Pyaes 0.0125	0	0
Gzip 0	0	0
Matmul 0.0257	0.0955	0.0516
Float 0.2114	0.0395	0.0232

==> figs-eval/eval-qos-of-trace-1.txt <==
Workload/systems	Owl	Gsight	Jiagu-NoDS	Jiagu-45	Jiagu-30
Cha	0.006	0.0179	0.0089	0.0179	0.0119
Gzip	0	0	0	0	0
Img	0.0639	0.0116	0.0142	0.0303	0.0439
Lin	0.0026	0	0.0009	0.0005	0.0009
Log	0.0339	0.0233	0.0403	0.0233	0.0297
"  RNN"	0.0162	0.013	0.0032	0.013	0

==> figs-eval/eval-qos-of-trace-2.txt <==
Workload/systems	Owl	Gsight	Astro-NoLC	Astro-45	Astro-30
Cham	0.0298	0.0281	0.0482	0.0272	0.0632
Gzip	0	0.0106	0.0159	0.0053	0.0106
Img	0.0033	0	0.0067	0	0.0067
Lin	0.0219	0.0004	0.0008	0.0008	0.0015
Log	0.0182	0.0109	0.0182	0.0364	0.0436
RNN	0.0556	0	0	0.0111	0.0222

==> figs-eval/eval-qos-of-trace-3.txt <==
Workload/systems	Owl	Gsight	Astro-NoLC	Astro-45	Astro-30
Cham	0.0449	0.0154	0.0151	0.0344	0.0233
Gzip	0	0.005	0	0	0.01
Img	0	0.0143	0.0143	0	0.0143
Lin	0	0	0	0	0
Log	0.0245	0.0245	0.0147	0.0245	0
RNN	0.0192	0.0154	0.0115	0.0385	0.0115

==> figs-eval/eval-qos-of-trace-4.txt <==
workload/systems	Owl	Gsight	Astro-NoLC	Astro-45	Astro-30
Cham	0.0124	0.0171	0.0175	0.0184	0.0129
Gzip	0	0.0024	0.0024	0.0024	0.0073
Img	0.0341	0.0243	0.0116	0.0104	0.0101
Lin	0	0	0	0	0
Log	0.0114	0.0511	0.0057	0.0227	0.0511
RNN	0.0073	0.0073	0.011	0.011	0.0073

==> figs-eval/eval-retrain-samples.txt <==
samples	chameleon	gzip	image	linpack	log	rnn
0	0.23	0.16	0.13	0.39	0.1	1.21
1	0.09	0.31	0.12	0.34	0.1	0.56
2	0.11	0.14	0.12	0.3	0.1	0.29
3	0.13	0.16	0.12	0.26	0.05	0.24
4	0.1	0.08	0.12	0.26	0.06	0.18
5	0.1	0.07	0.04	0.26	0.07	0.18
6	0.11	0.07	0.06	0.22	0.08	0.17
7	0.12	0.07	0.05	0.23	0.08	0.17
8	0.11	0.07	0.07	0.21	0.08	0.15
9	0.12	0.07	0.1	0.21	0.08	0.3
10	0.12	0.07	0.1	0.21	0.09	0.28
11	0.12	0.07	0.08	0.21	0.09	0.27
12	0.12	0.07	0.08	0.16	0.09	0.26
13	0.12	0.07	0.07	0.17	0.09	0.23
14	0.12	0.08	0.08	0.16	0.08	0.22
15	0.11	0.07	0.09	0.15	0.08	0.21
16	0.11	0.08	0.08	0.11	0.08	0.2
17	0.12	0.08	0.09	0.09	0.08	0.2
18	0.12	0.08	0.09	0.08	0.08	0.2
19	0.12	0.08	0.09	0.08	0.08	0.19
20	0.11	0.07	0.09	0.08	0.08	0.18
21	0.11	0.07	0.09	0.08	0.08	0.18
22	0.12	0.08	0.09	0.08	0.08	0.17
23	0.12	0.08	0.09	0.08	0.08	0.17
24	0.11	0.08	0.09	0.08	0.07	0.17
25	0.1	0.07	0.09	0.08	0.07	0.16
26	0.1	0.07	0.09	0.08	0.07	0.14
27	0.11	0.07	0.09	0.08	0.07	0.15
28	0.11	0.07	0.09	0.08	0.07	0.14
29	0.11	0.06	0.09	0.08	0.07	0.14
30	0.1	0.07	0.09	0.08	0.07	0.14
31	0.1	0.07	0.09	0.08	0.07	0.14
32	0.1	0.06	0.09	0.07	0.07	0.13
33	0.11	0.06	0.08	0.07	0.06	0.13
34	0.11	0.06	0.09	0.07	0.06	0.12
35	0.1	0.06	0.08	0.07	0.06	0.11
36	0.1	0.06	0.08	0.06	0.06	0.12
37	0.1	0.06	0.08	0.06	0.06	0.11
38	0.1	0.06	0.08	0.06	0.06	0.11
39	0.1	0.06	0.08	0.06	0.06	0.1
40	0.11	0.06	0.07	0.06	0.06	0.11
41	0.1	0.05	0.07	0.06	0.05	0.1
42	0.1	0.05	0.08	0.06	0.05	0.11
43	0.1	0.05	0.08	0.06	0.06	0.1
44	0.1	0.05	0.07	0.06	0.05	0.11
45	0.1	0.05	0.07	0.06	0.05	0.1
46	0.1	0.05	0.08	0.06	0.05	0.1
47	0.1	0.05	0.07	0.06	0.05	0.11
48	0.1	0.05	0.07	0.06	0.05	0.11
49	0.1	0.05	0.07	0.05	0.05	0.1
50	0.1	0.05	0.07	0.05	0.05	0.11
51	0.1	0.05	0.07	0.05	0.05	0.1
52	0.1	0.05	0.07	0.05	0.05	0.1
53	0.1	0.05	0.07	0.05	0.05	0.11
54	0.09	0.05	0.07	0.06	0.05	0.11
55	0.09	0.05	0.07	0.05	0.05	0.1
56	0.09	0.05	0.07	0.05	0.05	0.1
57	0.09	0.05	0.07	0.06	0.05	0.1
58	0.09	0.05	0.07	0.06	0.05	0.1
59	0.09	0.05	0.07	0.06	0.05	0.1
60	0.09	0.05	0.07	0.06	0.05	0.1
61	0.09	0.05	0.07	0.06	0.05	0.09
62	0.09	0.05	0.07	0.05	0.05	0.1
63	0.09	0.05	0.07	0.06	0.05	0.1
64	0.09	0.05	0.07	0.05	0.05	0.09
65	0.09	0.05	0.07	0.05	0.05	0.09
66	0.09	0.05	0.07	0.06	0.05	0.09
67	0.09	0.05	0.07	0.06	0.05	0.09
68	0.09	0.05	0.07	0.05	0.05	0.09
69	0.09	0.05	0.07	0.05	0.05	0.09
70	0.09	0.05	0.07	0.05	0.05	0.09
71	0.09	0.05	0.07	0.05	0.05	0.09
72	0.09	0.05	0.07	0.05	0.05	0.09
73	0.09	0.05	0.07	0.05	0.05	0.1
74	0.09	0.05	0.07	0.05	0.05	0.1
75	0.09	0.05	0.07	0.05	0.05	0.1
76	0.09	0.05	0.06	0.05	0.05	0.09
77	0.09	0.05	0.07	0.05	0.05	0.09
78	0.09	0.05	0.07	0.05	0.05	0.08
79	0.09	0.05	0.07	0.05	0.05	0.08
80	0.09	0.05	0.06	0.05	0.05	0.09
81	0.09	0.05	0.06	0.05	0.04	0.09
82	0.1	0.05	0.06	0.05	0.05	0.08
83	0.09	0.05	0.06	0.05	0.05	0.08
84	0.09	0.05	0.07	0.05	0.04	0.08
85	0.1	0.05	0.07	0.05	0.05	0.08
86	0.09	0.05	0.06	0.05	0.05	0.08
87	0.1	0.05	0.07	0.05	0.05	0.08
88	0.09	0.05	0.06	0.05	0.04	0.08
89	0.1	0.05	0.06	0.05	0.05	0.08
90	0.1	0.05	0.06	0.05	0.05	0.08
91	0.1	0.05	0.06	0.05	0.05	0.08
92	0.09	0.05	0.06	0.05	0.05	0.08
93	0.09	0.05	0.06	0.05	0.05	0.08
94	0.09	0.05	0.06	0.05	0.05	0.08
95	0.09	0.05	0.06	0.05	0.05	0.08
96	0.1	0.05	0.06	0.05	0.04	0.08
97	0.09	0.05	0.06	0.05	0.05	0.08
98	0.09	0.05	0.06	0.05	0.05	0.08
99	0.09	0.05	0.06	0.05	0.05	0.08
100	0.09	0.05	0.06	0.05	0.05	0.08
							
						

==> figs-eval/eval-schedule-cost-real-traces-breakdown.txt <==
Trace/System	Gsight	Astro
T1	19.7	5.3
T2	19.7	5.3	
T3	19.7	5.3
T4	19.7	5.3	

==> figs-eval/eval-schedule-cost-real-traces.txt <==
Trace/System	Gsight	Astro
T1	19.7	5.3
T2	19.7	5.3	
T3	19.7	5.3
T4	19.7	5.3	

==> figs-eval/eval-schedule-costs-1func-timer-breakdown.txt <==
Breakdown Scheduler Runtime
Gsight-\ncfork 0.403075489	0.596924511
Astro-\ncfork 0.006989748	0.596924511
Gsight-\ndocker 0.062179332	0.937820668
Astro-\ndocker 0.001078254	0.937820668

==> figs-eval/eval-schedule-costs-1func-timer.txt <==
Breakdown Schedule-overhead 
Gsight	5.67
Astro	0.09

==> figs-eval/eval-schedule-costs-3func-poisson-breakdown.txt <==
Breakdown Scheduler Runtime
Gsight-\ncfork 0.500349895	0.499650105
Astro-\ncfork 0.127711686	0.499650105
Gsight-\ndocker 0.089523273	0.910476727
Astro-\ndocker 0.022850346	0.910476727

==> figs-eval/eval-schedule-costs-3func-poisson.txt <==
Breakdown Schedule-overhead 
Gsight	8.41
Astro	2.14

==> figs-eval/eval-schedule-costs-3func-real-breakdown.txt <==
Breakdown Scheduler Runtime
Gsight-\ncfork 0.503731343 0.496268657
Astro-\ncfork 0.174129353 0.496268657
Gsight-\ndocker 0.090631906 0.909368094
Astro-\ndocker 0.031329548 0.909368094

==> figs-eval/eval-schedule-costs-3func-real.txt <==
Breakdown Schedule-overhead 
Gsight	8.52 
Astro	2.94 

==> figs-eval/eval-schedule-costs-6func-poisson-breakdown.txt <==
Breakdown Scheduler Runtime
Gsight-\ncfork 0.636430139	0.363569861
Astro-\ncfork 0.20970495	0.363569861
Gsight-\ndocker 0.146669383	0.853330617
Astro-\ndocker 0.048327843	0.853330617

==> figs-eval/eval-schedule-costs-6func-poisson.txt <==
Breakdown Schedule-overhead 
Gsight	14.70422
Astro	4.84507 

==> figs-eval/eval-schedule-costs-6func-real-breakdown.txt <==
Breakdown Scheduler Runtime
Gsight-\ncfork 0.591652834 0.408347166
Astro-\ncfork 0.252549206 0.408347166
Gsight-\ndocker 0.124546056	0.875453944
Astro-\ndocker 0.053162946	0.875453944

==> figs-eval/eval-schedule-costs-6func-real.txt <==
Breakdown Schedule-overhead 
Gsight	12.17
Astro	5.19 

==> figs-eval/eval-schedule-costs-of-extreme-trace-breakdown-cfork-best.txt <==
Breakdown Scheduler Runtime
Gsight 0.609302326	0.390697674
Jiagu 0.051162791	0.390697674

==> figs-eval/eval-schedule-costs-of-extreme-trace-breakdown-cfork-worst.txt <==
Breakdown Scheduler Runtime
Gsight 0.680608365	0.319391635
Jiagu 0.657794677	0.319391635

==> figs-eval/eval-schedule-costs-of-extreme-trace-breakdown-docker-best.txt <==
Breakdown Scheduler Runtime
Gsight 0.132860041	0.867139959
Jiagu 0.011156187	0.867139959

==> figs-eval/eval-schedule-costs-of-extreme-trace-breakdown-docker-worst.txt <==
Breakdown Scheduler Runtime
Gsight 0.17311412	0.82688588
Jiagu 0.167311412	0.82688588

==> figs-eval/eval-schedule-costs-of-extreme-trace.txt <==
traces  Gsight Jiagu Gsight-infers Jiagu-infers
Bestcase 13.1 1.1 1 0
Worstcase 17.9 17.3 1 1


==> figs-eval/eval-schedule-costs-of-real-trace-1.txt <==
Breakdown Schedule-overhead 
Gsight	19.7
Astro	2.7

==> figs-eval/eval-schedule-costs-of-real-trace-breakdown-cfork-1.txt <==
Breakdown Scheduler Runtime
"Gsight  " 0.7123	0.2877
"  Jiagu" 0.1267	0.2877

==> figs-eval/eval-schedule-costs-of-real-trace-breakdown-cfork-2.txt <==
Breakdown Scheduler Runtime
"Gsight  " 0.7391	0.2609
"  Jiagu" 0.0466	0.2609

==> figs-eval/eval-schedule-costs-of-real-trace-breakdown-cfork-3.txt <==
Breakdown Scheduler Runtime
"Gsight  " 0.7237	0.2763
"  Jiagu" 0.102	0.2763

==> figs-eval/eval-schedule-costs-of-real-trace-breakdown-cfork-4.txt <==
Breakdown Scheduler Runtime
"Gsight  " 0.7093	0.2907
"  Jiagu" 0.1349	0.2907

==> figs-eval/eval-schedule-costs-of-real-trace-breakdown-docker-1.txt <==
Breakdown Scheduler Runtime
"Gsight  " 0.1957	0.8043
"  Jiagu" 0.0348	0.8043

==> figs-eval/eval-schedule-costs-of-real-trace-breakdown-docker-2.txt <==
Breakdown Scheduler Runtime
"Gsight  " 0.2177	0.7823
"  Jiagu" 0.0137	0.7823

==> figs-eval/eval-schedule-costs-of-real-trace-breakdown-docker-3.txt <==
Breakdown Scheduler Runtime
"Gsight  " 0.2047	0.7953
"  Jiagu" 0.0288	0.7953

==> figs-eval/eval-schedule-costs-of-real-trace-breakdown-docker-4.txt <==
Breakdown Scheduler Runtime
"Gsight  " 0.1934	0.8066
"  Jiagu" 0.0368	0.8066

==> figs-eval/eval-schedule-costs-of-real-trace.txt <==
traces  Gsight Jiaguang Gsight-infers Jiagu-infers
TraceA 20.8	3.7 1 0.1622
TraceB 23.8	1.5 1 0.0789
TraceC 22	3.1 1 0.0909
TraceD 20.5	3.9 1 0.1562


==> figs-eval/eval-schedule-costs-of-trace-1.txt <==
Breakdown Schedule-overhead 
Gsight	19.7
Astro	2.7

==> figs-eval/eval-schedule-costs-of-trace-2-breakdown.txt <==
Breakdown Scheduler Runtime
Gsight-\ncfork 0.685393258	0.314606742
Astro-\ncfork 0.161048689	0.314606742
Gsight-\ndocker 0.176300578	0.823699422
Astro-\ndocker 0.041425819	0.823699422

==> figs-eval/eval-schedule-costs-of-trace-2.txt <==
Breakdown Schedule-overhead 
Gsight	18.3
Astro	4.3

==> figs-eval/eval-schedule-costs-of-trace-best-breakdown.txt <==
Breakdown Scheduler Runtime
Gsight-\ncfork 0.609302326	0.390697674
Astro-\ncfork 0.051162791	0.390697674
Gsight-\ndocker 0.132860041	0.867139959
Astro-\ndocker 0.011156187	0.867139959

==> figs-eval/eval-schedule-costs-of-trace-best.txt <==
Breakdown Schedule-overhead 
Gsight	13.1 
Astro	1.1

==> figs-eval/eval-schedule-costs-of-trace-worst-breakdown.txt <==
Breakdown Scheduler Runtime
Gsight-\ncfork 0.680608365	0.319391635
Astro-\ncfork 0.657794677	0.319391635
Gsight-\ndocker 0.17311412	0.82688588
Astro-\ndocker 0.167311412	0.82688588

==> figs-eval/eval-schedule-costs-of-trace-worst.txt <==
Breakdown Schedule-overhead 
Gsight	17.9
Astro	17.3

==> figs-eval/eval-train-overhead-of.txt <==
gsightTrain	astroTrain	gsightDimension	astroDimension
19.230	4.04	260	61

==> figs-eval/eval-train-overhead-sim.txt <==
gsightTrain	astroTrain gsightDimension astroDimension
6.285	0.491 663 51


==> figs-eval/motiv-schedule-costs.txt <==
11.0456 0.0029


==> figs-eval/trace-concurrent-cdf.txt <==
0 0
1	0.740917654
2	0.907699787
3	0.926806442
4	0.947323002
5	0.95096931
6	0.956365846
7	0.958565785
8	0.961725919
9	0.962771194
10	0.964521422
11	0.966113643
12	0.970416287
13	0.970428441
14	0.97329687
15	0.976116682
16	0.981817077
17	0.982643573
18	0.983020359
19	0.984077788
20	0.984454573
21	0.984977211
22	0.98556062
23	0.986399271
24	0.986776056
25	0.987687633
26	0.98793072
27	0.988805834
28	0.989243391
29	0.989851109
30	0.989948344
31	0.991273169
32	0.99135825
33	0.991491948
34	0.991564874
35	0.991589183
36	0.991649954
37	0.991735035
38	0.991747189
43	0.991807961
44	0.991820115
45	0.991844424
47	0.991868733
54	0.991880887
59	0.991941659
60	0.991953813
62	0.991965968
64	0.991978122
67	0.991990277
74	0.992002431
75	0.992014585
88	0.99202674
100	0.992038894
117	0.992051048
118	0.992075357
119	0.992087511
120	0.992099666
121	0.99211182
123	0.992123974
124	0.992221209
125	0.992257672
126	0.99230629
127	0.992379216
128	0.992464297
129	0.992549377
130	0.992695229
131	0.992877545
132	0.993023397
133	0.993217867
134	0.993388028
135	0.99364327
136	0.993947129
137	0.994178061
138	0.994518383
139	0.994895169
140	0.995199028
141	0.995478578
142	0.995782437
143	0.996049833
144	0.996317229
145	0.996657551
146	0.996912792
147	0.997143725
148	0.997447584
149	0.997678517
150	0.997787906
151	0.997885141
152	0.997994531
153	0.998067457
154	0.998116074
155	0.998140383
156	0.998213309
157	0.998237618
158	0.998261926
159	0.998274081
160	0.998286235
162	0.998310544
176	0.998322698
208	0.998334853
216	0.998347007
222	0.998359161
226	0.998371316
236	0.99838347
240	0.998395624
244	0.998407779
250	0.998432088
252	0.998456396
258	0.998468551
260	0.998492859
262	0.998505014
264	0.998541477
266	0.998590094
268	0.998626557
270	0.998675175
272	0.998796718
274	0.998821027
275	0.998966879
276	0.998979034
277	0.999100577
278	0.999112732
280	0.999161349
282	0.99924643
284	0.99933151
286	0.999440899
288	0.999538134
290	0.999635369
292	0.999671832
294	0.99972045
296	0.999781222
298	0.99980553
300	0.999841993
302	0.999854148
306	0.999866302
309	0.999878456
310	0.999890611
312	0.999902765
320	0.999914919
378	0.999927074
384	0.999951383
396	0.999963537
408	0.999975691
414	0.999987846
432	1

==> figs-eval/trace-weighted-concurrent-cdf-13.txt <==
0	0
1	0.234
2	0.339
3	0.358
4	0.384
5	0.389
6	0.399
7	0.404
8	0.412
9	0.415
10	0.421
11	0.426
12	0.443
13	0.454

==> figs-eval/trace-weighted-concurrent-cdf.txt <==
0	0
1	0.234
2	0.339
3	0.358
4	0.384
5	0.389
6	0.399
7	0.404
8	0.412
9	0.415
10	0.421
11	0.426
12	0.443
13	0.454
14	0.467
15	0.494
16	0.498
17	0.5
18	0.506
19	0.508
20	0.512
21	0.516
22	0.521
23	0.524
24	0.531
25	0.533
26	0.54
27	0.544
28	0.549
29	0.55
30	0.563
31	0.564
32	0.565
33	0.566
34	0.566
35	0.567
36	0.568
37	0.568
38	0.568
43	0.569
44	0.569
45	0.569
47	0.57
54	0.571
59	0.571
60	0.571
62	0.571
64	0.571
67	0.572
74	0.572
75	0.572
88	0.573
100	0.573
117	0.574
118	0.574
119	0.575
120	0.575
121	0.576
123	0.58
124	0.581
125	0.583
126	0.586
127	0.589
128	0.593
129	0.599
130	0.606
131	0.612
132	0.62
133	0.627
134	0.638
135	0.651
136	0.661
137	0.676
138	0.692
139	0.706
140	0.718
141	0.731
142	0.743
143	0.756
144	0.771
145	0.783
146	0.793
147	0.807
148	0.818
149	0.823
150	0.828
151	0.833
152	0.837
153	0.839
154	0.84
155	0.844
156	0.845
157	0.846
158	0.847
159	0.847
160	0.849
162	0.849
176	0.85
208	0.851
216	0.852
222	0.853
226	0.853
236	0.854
240	0.855
244	0.857
250	0.859
252	0.86
258	0.862
260	0.863
262	0.866
264	0.87
266	0.873
268	0.877
270	0.888
272	0.89
274	0.902
275	0.903
276	0.914
277	0.915
278	0.919
280	0.927
282	0.934
284	0.944
286	0.953
288	0.962
290	0.965
292	0.97
294	0.975
296	0.978
298	0.981
300	0.982
302	0.983
306	0.984
309	0.986
310	0.987
312	0.988
320	0.989
378	0.992
384	0.994
396	0.995
408	0.997
414	0.998
432	1

==> figs/azure-p90-cvs.txt <==
0.005419, 0.000000
0.051126, 0.023256
0.132357, 0.046512
0.147163, 0.069767
0.160214, 0.093023
0.175071, 0.116279
0.185721, 0.139535
0.188806, 0.162791
0.192684, 0.186047
0.193294, 0.209302
0.218096, 0.232558
0.222696, 0.255814
0.228324, 0.279070
0.231598, 0.302326
0.241564, 0.325581
0.269666, 0.348837
0.276460, 0.372093
0.305294, 0.395349
0.310437, 0.418605
0.311762, 0.441860
0.332774, 0.465116
0.352045, 0.488372
0.356353, 0.511628
0.384163, 0.534884
0.398500, 0.558140
0.403965, 0.581395
0.406859, 0.604651
0.440569, 0.627907
0.452509, 0.651163
0.467358, 0.674419
0.492622, 0.697674
0.501870, 0.720930
0.503854, 0.744186
0.513483, 0.767442
0.593539, 0.790698
0.688167, 0.813953
0.873966, 0.837209
0.901298, 0.860465
0.904490, 0.883721
0.913638, 0.906977
0.987966, 0.930233
1.026056, 0.953488
1.049160, 0.976744


==> figs/design-error-rate-models.txt <==
RFR	ESP	XGBoost	linear	MLP(layer=2)	MLP(layer=3)	MLP(layer=4)
0.036854839	0.005372327	0.040943638	0.088709677	0.01842345	0.01796101	0.006012394
0.046893939	0.015237122	0.051956639	0.075757576	0.029867114	1.60E-05	0.012231307
0.049833333	0.022788622	0.035881615	0.075	0.01725572	0.0495025	0.053089778
0.031296296	0.156815699	0.00803792	0.037037037	0.065547449	0.055696558	0.014002835
0.0942	0.326117565	0.080397034	0.56	0.149814377	0.132343369	0.065190964
0.079274194	0.025735467	0.049352461	0.048387097	0.017089475	0.03274653	0.032029306
0	0.089122519	0.019446577	0.107142857	0.038464206	0.003926209	0.039725508
0.091190476	0.063472472	0.053555534	0.101190476	0.049066725	0.031312216	0.013567425
0.024957265	0.046133412	0.017595992	0.034188034	0.006175701	0.055909181	0.032190959
0.017721519	0.199934381	0.006800012	0.012658228	0.041450114	0.016406868	0.002114887
0.015671642	0.087911548	0.028873728	0.044776119	0.007802593	0.033027649	0.04931504
0.094	0.055623413	0.049473233	0.155555556	0.124392446	0.046513367	0.055498166
0.055517241	0.021739301	0.022761575	0.034482759	0.055340339	0.086033394	0.062639565
0.029344262	0.077381997	0.004656057	0.147540984	0.010416125	0.01841173	0.047709043
0.004047619	0.02047291	0.024224902	0.063492063	0.022956848	0.0311774	0.035136632
0.045123967	0.07574796	0.012958306	0.099173554	0.049719125	0.048444322	0.038907264
0.046942149	0.025089495	0.00795935	0.338842975	0.063844665	0.069184295	0.066228945
0.023809524	0.078825396	0.113464355	0.247619048	0.0926255	0.08875776	0.101508586
0.002295082	0.082159474	0.060101619	0.06557377	0.07953919	0.043155295	0.023343633
0.049252336	0.059278573	0.029221437	0.018691589	0.001529801	0.003854983	0.022236191
0.068757764	0.058880016	0.067771959	0.080745342	0.042615239	0.017385542	0.025206761
0.003357664	0.015113732	0.017095413	0.02189781	0.015644937	0.006037023	0.007064262
0.005217391	0.011408027	0.015557928	0.017391304	0.051047085	0.06249582	0.029784294
0.052238806	0.022595458	0.056380315	0.044776119	0.036483992	0.023222055	0.040974062
0.008770492	0.036381898	0.02422658	0	0.041085728	0.069584643	0.053956204
0.038695652	0.027063138	0.002271238	0.014492754	0.023281484	0.089452439	0.008170971
0.090687831	0.095514603	0.059031088	0.079365079	0.038838947	0.045490325	0.066864498
0.015324675	0.116925217	0.001467717	0.025974026	0.061428714	0.053018446	0.068506612
0.265416667	0.336843532	0.165532112	0.645833333	0.180955013	0.158832788	0.123301268
0.01091954	0.122352996	0.019666825	0.114942529	0.089244886	0.027622004	0.020493343
0.005648855	0.072887165	0.006208231	0.114503817	0.01752967	0.00080627	0.003574633
0.058248175	0.059792661	0.024453045	0.080291971	0.020065642	0.064251531	0.062206296
0.088709677	0.087188295	0.082338764	0.032258065	0.094176262	0.08450945	0.075745367
0.00136	0.02751363	0.00290155	0.032	0.015161133	0.019424744	0.030828491
0.061391304	0.04939821	0.024932397	0.052173913	0.085672594	0.013166212	0.045071146
0.088541667	0.084336434	0.094574372	0.0625	0.065016667	0.055294196	0.073596636
0.122173913	0.103018873	0.053200431	0.130434783	0.004655258	0.073158098	0.072901187
0.105294118	0.19812574	0.133115656	0.088235294	0.243035709	0.132698283	0.096311457
0.039005525	0.01152585	0.040460745	0.049723757	0.032766943	0.000942841	0.038866412
0.002142857	0.05164079	0.007262396	0.007936508	0.009082613	0.01471692	0.032582843
0.027674419	0.166836423	0.035957691	0.023255814	0.102989995	0.075123632	0.034964894
0.00531746	0.097948156	0.011986929	0.150793651	0.004215422	0.007772113	0.011710878
0.009756098	0.1998919	0.063077322	0.036585366	0.084716983	0.105829565	0.048001731
0.010661765	0.045927668	0.025874531	0.088235294	0.030678581	0.031749052	0.027712878
0.042406417	0.003739252	0.03197516	0	0.005761784	0.033630208	0.039196565
0.058031496	0.036089732	0.042452715	0.05511811	0.044623307	0.030099463	0.03167208
0.003263158	0.10138302	0.058681528	0.031578947	0.066554421	0.048775281	0.047595697
0.036136364	0.084451659	0.029939131	0.090909091	0.039289359	0.066911235	0.056068074
0.155934959	0.019856508	0.162608077	0.178861789	0.032654615	0.079643063	0.073251244
0.074605263	0.24691948	0.083395607	0	0.178642173	0.086233842	0.066259786
0.041206897	0.098716688	0.017432575	0.224137931	0.025879827	0.04131475	0.059633058
0.065147059	0.11330749	0.045623218	0.235294118	0.052875182	0.028255014	0.012740752
0.031875	0.014087401	0.053845882	0.05	0.0611063	0.058393288	0.079816151
0.099285714	0.04298311	0.001220771	0.214285714	0.017919609	0.000877789	0.007600307
0.058852459	0.112816354	0.042349956	0.196721311	0.000117255	0.050327238	0.013906948
0.000192308	0.060129761	0.024736111	0	0.045384407	0.012135286	0.004012915
0.01942029	0.085976241	0.012218641	0.18115942	0.004242607	0.02298051	0.013268844
0.03972067	0.012673627	0.005808228	0	0.011934248	0.00251591	0.019914254
0.195740741	0.256004453	0.086749042	0.018518519	0.104734421	0.09133459	0.021397909
0.01952	0.022335523	0.033499878	0.104	0.031249329	0.039389282	0.026548706
0.010843373	0.054888868	0.016716555	0.012048193	0.130397291	0.046441319	0.023153558
0.04328125	0.000731886	0.008062243	0.03125	0.034281671	0.050587893	0.048062265
0.008636364	0.139970429	0.02407941	0.037878788	0.081280159	0.058684378	0.062714548
0.032330827	0.077505225	0.005316598	0.07518797	0.02938097	0.037642113	0.043675702
0.006979167	0.109947639	0.008239985	0.03125	0.065303961	0.06291755	0.05210042
0.012653061	0.060267148	0.018591745	0.142857143	0.057135212	0.029176128	0.014223293
0.010918367	0.026413596	0.01418865	0.142857143	0.021419681	0.001131564	0.007606195
0.010655738	0.055700934	0.054213227	0.054644809	0.025195596	0.034677307	0.038751071
0.034365079	0.006468243	0.010942853	0.047619048	0.013893975	0.025681814	0.023422968
0.041071429	0.023665845	0.00025647	0.008928571	0.023168087	0.0615748	0.01129709
0.018072289	0.092514162	0.033440739	0.012048193	0.005762675	0.043660083	0.023034705
0.005135135	0.049619328	0.000979312	0.018018018	0.047250627	0.092196353	0.069269404
0.073918919	0.040672644	0.061060519	0.027027027	0.008602658	0.041150067	0.056046048
0.027971014	0.038905468	0.043625652	0.188405797	0.057605025	0.095323093	0.095622519
0.053412698	0.06582375	0.090331184	0.095238095	0.046286931	0.025665889	0.002865988
0.091935484	0.116884499	0.089583202	0.279569892	0.14233702	0.102298696	0.129094032
0.074301075	0.083820031	0.058299731	0.075268817	0.062152575	0.003738239	0.033104763
0.017457627	0.084225003	0.090148409	0.118644068	0.077157748	0.07865867	0.067392123
0.000555556	0.044198778	0.035866561	0.259259259	0.062748167	0.065680257	0.093438043
0.134057971	0.061983375	0.150415946	0.086956522	0.003878939	0.03132751	0.049492435
0.013709677	0.011966656	0.002230183	0.008064516	0.012566659	0.030428425	0.022573902
0.006136364	0.043791929	0.001952663	0.007575758	0.05125381	0.007846717	0.004504348
0.002967033	0.098354523	0.001317538	0	0.038550744	0.018970448	0.024592892
0.12939759	0.227297999	0.105302006	0.036144578	0.101615814	0.055571131	0.031807773
0.007826087	0.029894137	0.012143342	0.010869565	0.146330626	0.138923562	0.089068205
0.011666667	0.178044014	0.01597918	0.012820513	0.014651176	0.016186739	0.009401664
0.012112676	0.109421953	0.032008104	0.042253521	0.007969171	0.020270227	0.045962481
0.03283871	0.064095919	0.013802313	0.090322581	0.010636459	0.00142714	0.017771567
0.024335664	0.075134459	0.11710331	0.062937063	0.057142778	0.05750376	0.063052197
0.001544715	0.022049004	0.012165039	0.048780488	0.023665141	0.037456481	0.051919705
0.017027027	0.000893435	0.009490142	0.094594595	0.002993919	0.009278478	0.027191781
0.094090909	0.107041034	0.049595313	0.022727273	0.050516042	0.012644161	0.005445394
0.06989899	0.061423632	0.039624455	0.141414141	0.001807858	0.025962444	0.043144766
0.016961326	0.008035037	0.028011006	0.011049724	0.005077973	0.016505457	0.016875883
0.007358491	0.071449113	0.054024318	0	0.002024093	0.003141871	0.012230927
0.010731707	0.07647698	0.087963756	0.036585366	0.113596009	0.066260268	0.032632223
0.085766423	0.070707547	0.014630617	0.058394161	0.066390434	0.024003857	0.03091542
0.015737705	0.015787736	0.003499578	0.016393443	0.035338793	0.015321825	0.004438119
0.036018519	0.005523032	0.067984051	0.12037037	0.004222799	0.003250828	0.012810742
0.012650602	0.100418947	0.013835585	0.012048193	0.110151176	0.056541535	0.025985166
0.024692308	0.066633457	0.025177824	0.246153846	0.055810664	0.036195784	0.03888585
0.017518797	0.006856739	0.017128278	0.030075188	0.019468494	0.00810976	0.00811802
0.061417323	0.024743258	0.078825463	0.015748031	0.009302335	0.039885033	0.027845488
0.009150327	0.124522181	0.00421003	0.032679739	0.084529503	0.025258183	0.039487253
0.017913669	0.015115699	0.010250613	0.035971223	0.006469507	0.00712333	0.031089399
0.087062937	0.071606595	0.022769741	0.034965035	0.07523458	0.070505422	0.081111454
0.0125	0.035720273	0.036339188	0.083333333	0.109064484	0.002373632	0.004916954
0.012314815	0.045609389	0.016215572	0.064814815	0.063871172	0.057310246	0.052056772
0.037539267	0.041825132	0.019727058	0.010471204	0.031675409	0.058149008	0.055822882
0.021908397	0.087274401	0.027013298	0.297709924	0.101937913	0.059476139	0.053642972
0.029017094	0.058068863	0.069609096	0.017094017	0.022332672	0.006693913	0.007977999
0.04433526	0.024432959	0.012156933	0.005780347	0.014620037	0.024313513	0.040595523
0.028474576	0.003970687	0.045638456	0.093220339	0.013793622	0.03673172	0.052393251
0.115114504	0.124342042	0.098072838	0.259541985	0.096937049	0.110998314	0.095110711
0.044795918	0.16120944	0.035908991	0.010204082	0.082265581	0.004243267	0.033324105
0.008027523	0.078608237	0.015332073	0.009174312	0.034014991	0.022489635	0.030846902
0.181842105	0.151212972	0.181819163	0.394736842	0.251945646	0.220170272	0.224385312
0.123291139	0.188298635	0.125996071	0.246835443	0.149149158	0.14685667	0.143354875
0.035510204	0.06369534	0.040777167	0.112244898	0.026577463	0.006324301	0.004281647
0.007037037	0.075771896	0.018324252	0.055555556	0.008765044	0.046376617	0.036334002
0.011833333	0.103417877	0.015365346	0.116666667	0.058246104	0.017146619	0.009384219
0.059516129	0.041389199	0.032717551	0.112903226	0.020524856	0.008935005	0.035983855
0.036842105	0.043792336	0.01387914	0.052631579	0.049179144	0.048504143	0.046316916
0.043796791	0.001952781	0.086088374	0.07486631	0.020620662	0.005956966	0.001266724
0.013717949	0.130894254	0.032427568	0.012820513	0.014169253	0.022498009	0.001192337
0.062545455	0.008446832	0.030229118	0.109090909	0.001563055	0.024059296	0.014082822
0.082526316	0.107417275	0.05300052	0.084210526	0.088100875	0.04485297	0.04636889
0.074011299	0.041199402	0.04802122	0.050847458	0.050251417	0.025459074	0.02170205
0.024049587	0.039748601	0.038224338	0.033057851	0.049729718	0.021268923	0.043633579
0.096538462	0.027342452	0.054675176	0.076923077	0.03372163	0.018128126	0.016282693
0.066029412	0.153873151	0.059914308	0.029411765	0.07248699	0.053815729	0.008291805
0.043482143	0.037240968	0.035157817	0.125	0.008876051	0.024903229	0.034890447
0.037087379	0.021901228	0.010259388	0.233009709	0.000370877	0.030464172	0.04113414
0.02	0.017981699	0.003317962	0.009009009	0.003537496	0.035789558	0.046735059
0.05802139	0.023958026	0.060854825	0.096256684	0.019268015	0.05176891	0.064064883
0.011485149	0.061300991	0.01633121	0.267326733	0.116743484	0.123608504	0.115960301
0.044423077	0.034788339	0.024196992	0	0.164232621	0.010485282	0.041643216
0.045192308	0.043685711	0.049038007	0.192307692	0.092348539	0.050183736	0.074531408
0.071538462	0.115976268	0.04846885	0.048951049	0.075780482	0.08587241	0.066671518
0.026086957	0.090347768	0.012840382	0.028985507	0.039339259	0.040017612	0.051167695
0.003577236	0.044320021	0.002659867	0.048780488	0.001683925	0.0315339	0.053672542
0.020232558	0.150601617	0.008068972	0.127906977	0.059218562	0.023865012	0.011106269
0.018	0.200365312	0.041775872	0.023529412	0.172449538	0.056533544	0.017722186
0.097419355	0.027475615	0.045301745	0.080645161	0.01060775	0.03596595	0.004873706
0.084197531	0.243735128	0.195403488	0.024691358	0.141349416	0.099106777	0.111586771
0.1045	0.18043697	0.091803646	0.0125	0.129147148	0.122238922	0.082980537
0.06189781	0.124350755	0.027433409	0.02919708	0.000176423	0.003808237	0.017948902
0.008560606	0.061858259	0.039403511	0.060606061	0.075210687	0.018569484	0.018374125
0.123577982	0.014923099	0.06338151	0.155963303	0.040495916	0.094822105	0.089129247
0.030084746	0.077324823	0.029334117	0.025423729	0.08890055	0.016390073	0.004519705
0.028017241	0.030486925	0.045322484	0.017241379	0.043038335	0.028691193	0.044751397
0.135875	0.096529805	0.079260921	0.175	0.0442132	0.071127224	0.107274437
0.027946429	0.003050395	0.002687114	0.151785714	0.016138145	0.016671794	0.019071443
0.21342723	0.236179692	0.134742773	0.38028169	0.150902117	0.131320506	0.172194145
0.023761905	0.062628286	0.018144153	0.076190476	0.027981204	0.04295618	0.057567851
0.116346154	0.129001283	0.100431785	0.173076923	0.097589053	0.11242891	0.11437284
0.126714286	0.19404869	0.16632952	0.085714286	0.13137376	0.103873008	0.10052196
0.039153846	0.024297723	0.035184655	0.046153846	0.004783043	0.015368652	0.001104854
0.012137405	0.065353595	0.008154716	0.015267176	0.030732657	0.011909776	0.009567144
0.076932515	0.076039436	0.064645873	0.067484663	0.030082375	0.011197049	0.004403424
0.036573034	0.073974611	0.051818248	0.005617978	0.03454787	0.051573335	0.061069531
0.108617021	0.167564259	0.053137028	0.042553191	0.083586916	0.055526977	0.039807583
0.012962963	0.101956852	0.069575133	0.018518519	0.073382625	0.008075997	0.025662034
0.023658537	0.0097574	0.007836039	0.341463415	0.092974314	0.094901015	0.086220625
0.075380711	0.07063768	0.08055169	0.177664975	0.100835345	0.117290981	0.119343017
0.007875	0.098171763	0.00526228	0.0375	0.027941418	0.04457407	0.047569752
0.07958042	0.149815586	0.048286705	0.055944056	0.080207238	0.028463724	0.05192662
0.018082902	0.226678888	0.003095558	0.321243523	0.126034435	0.031912058	0.040179554
0.030108108	0.017451624	0.035822028	0.113513514	0.018680552	0.028655346	0.043160103
0.008589744	0.016785145	0.058089232	0.012820513	0.265238248	0.234425374	0.177404453
0.016868687	0.082181509	0.043741245	0.151515152	0.033427229	0.004400234	0.024403273
0.042946429	0.002881373	0.048664774	0.089285714	0.002450126	0.018944195	0.004030364
0.026312057	0.083610898	0.016248338	0.007092199	0.044126903	0.013162599	0.044363576
0.000168067	0.056644453	0.00712111	0.142857143	0.080603912	0.050864404	0.036537363
0.017096774	0.130623467	0.010204766	0.021505376	0.352528685	0.296661623	0.232631232
0.0015	0.251071093	0.035715961	0.0125	0.096822739	0.040801716	0.02290678
0.081343284	0.084032579	0.099931518	0.029850746	0.122975478	0.098382067	0.053803401
0.024893617	0.161761361	0.074275646	0	0.1199116	0.086194789	0.071404153
0.061842105	0.091587456	0.027529599	0.315789474	0.023854707	0.00578703	0.014231498
0.039565217	0.171952631	0.111186815	0.010869565	0.141651236	0.145562462	0.115115954
0.009358974	0.095927348	0.110772157	0.012820513	0.394699781	0.338853983	0.244900972
0.061761006	0.207320841	0.057575538	0.201257862	0.120292232	0.07146641	0.07378661
0.048301887	0.087575124	0.027063046	0.132075472	0.000538088	0.068869753	0.070867071
0.007857143	0.038898672	0.004726846	0.028571429	0.031482915	0.005599758	0.001354545
0.194594595	0.178942804	0.162400667	0.351351351	0.209964305	0.218165973	0.221157933
0.005305164	0.046843883	0.00293592	0.004694836	0.013196059	0.034384141	0.017964466
0.008086957	0.057496757	0.053362573	0.12173913	0.029704285	0.10510035	0.114783644
0.037843137	0.050320671	0.031563254	0.098039216	0.001363941	0.033089731	0.056000504
0.012890625	0.041438998	0.013828337	0.015625	0.035312414	0.036228359	0.033219695
0.036761364	0.012211041	0.014891624	0.045454545	0.013404586	0.014709993	0.020229426
0.007592593	0.038985784	0.010034349	0.018518519	0.038698691	0.009612331	0.035461496
0.042627737	0.017071527	0.016712829	0.065693431	0.024613429	0.011447099	0.023346616
0.01525641	0.079255357	0.029219701	0.147435897	0.090158609	0.084609398	0.07962398
0.068135593	0.179316431	0.004172115	0.322033898	0.052425385	0.0162638	0.045687724
0.022962963	0.08732772	0.029485561	0.055555556	0.073648523	0.00217791	0.011396196
0.078660714	0.064533722	0.024993896	0.035714286	0.032788481	0.013155392	0.028953416
0.034677419	0.000866309	0.075780069	0.016129032	0.047212478	0.031090644	0.095215213
0.117256637	0.03631411	0.085269894	0.079646018	0.068335609	0.017909565	0.038643086
0.295225225	0.209538587	0.203763807	0.396396396	0.238632408	0.230183713	0.244782731
0.093141361	0.108670161	0.0797505	0.062827225	0.068574596	0.098767985	0.107920941
0.043053892	0.061751763	0.051372962	0.005988024	0.041772808	0.039969073	0.012745749
0.011320755	0.042816513	0.008793741	0	0.136226726	0.037371222	0.007589736
0.035454545	0.047703504	0.032532293	0.045454545	0.099829032	0.006340374	0.009141263
0.007228916	0.12573402	0.099967773	0.048192771	0.21509552	0.102720697	0.142668667
0.161284404	0.046235549	0.152799204	0.165137615	0.097875963	0.132399743	0.149417842
0.142419355	0.200579897	0.13453379	0.225806452	0.095760592	0.065572308	0.043075192
0.060350877	0.213515288	0.05024746	0.245614035	0.191406317	0.173788104	0.183271642
0.033275862	0.082460429	0.027401497	0	0.024646101	0.001897878	0.000335693
0.091103448	0.114611318	0.030212929	0.262068966	0.062431283	0.042310623	0.038744696
0.001759259	0.04605299	0.017295555	0.268518519	0.022992805	0.043248706	0.063678035
0.010120482	0.174844442	0.007448403	0.012048193	0.0604021	0.016921721	0.003585815
0.045940594	0.133487063	0.042799695	0.168316832	0.042562277	0.049345791	0.033082112
0.000956522	0.026254866	0.015810361	0.052173913	0.031686733	0.006920259	0.028783384
0.051630435	0.152700792	0.06823971	0.010869565	0.074912113	0.051538716	0.05017803
0.000625	0.10663481	0.004846096	0	0.014133358	0.054319096	0.030687428
0.051363636	0.304117212	0.002272259	0.022727273	0.020363027	0.022661989	0.020380887
0.081504425	0.011823047	0.065262246	0.061946903	0.056342809	0.100266516	0.104934625
0.036930693	0.108481698	0.01103505	0.059405941	0.043880349	0.050104047	0.021261083
0.006621622	0.13600282	0.030273128	0	0.017599364	0.064855524	0.053059346
0.084285714	0.259752834	0.097591332	0.035714286	0.151727404	0.097368513	0.086734159
0.021210526	0.022769218	0.006076692	0.057894737	0.058390728	0.017969232	0.001134852
0.031545455	0.007798505	0.029083668	0.145454545	0.01339798	0.002525399	0.005398837
0.005338346	0.09159641	0.007778426	0.172932331	0.026318772	0.018347604	0.030417536
0.021785714	0.2648822	0.014582679	0	0.09955606	0.03495507	0.03046944
0.044876033	0.008635652	0.073551146	0.082644628	0.067925193	0.018603932	0.055502332
0.012906977	0.082840992	0.030551644	0.023255814	0.053199945	0.051041359	0.048365393
0.022276423	0.034119227	0.027984681	0.024390244	0.000687824	0.043610301	0.038638107
0.1194	0.261519579	0.137502899	0.38	0.2053479	0.104062424	0.116845703
0.109181818	0.04067537	0.105840232	0.163636364	0.125116175	0.121223658	0.136049167
0.005474453	0.131527686	0.007799469	0.03649635	0.029343208	0.022229939	0.017127601
0.023253012	0.005688695	0.016496773	0.096385542	0.039109012	0.01623002	0.000177866
0.00779661	0.007212111	0.029998715	0.093220339	0.02764996	0.066990287	0.08095473
0.01784	0.068771985	0.011985596	0.016	0.030919373	0.034478821	0.042332581
0.044722222	0.280962894	0.025170785	0.37037037	0.184793826	0.09393798	0.114773715
0.075769231	0.349719197	0.015892982	0	0.389123697	0.141500913	0.097334715
0.030555556	0.100660428	0.095565231	0.046296296	0.017035096	0.051655734	0.082251655
0.002891566	0.014793488	0.04615655	0.13253012	0.08773675	0.055681803	0.084389284
0.01109375	0.01875078	0.017308593	0.0234375	0.001294017	0.019277453	0.022407174
0.006	0.165874597	0.007384321	0	0.11314799	0.042470805	0.006412421
0.004444444	0.072089569	0.000803912	0.037037037	0.009370215	0.049974418	0.006880678
0.069113924	0.022574824	0.100422244	0.025316456	0.02927389	0.050253083	0.020108187
0.005636364	0.09266759	0.014076926	0.036363636	0.009372295	0.015073325	0.047441309
0.045	0.04609429	0.013003711	0.043103448	0.010900629	0.008203506	0.01879475
0.00512605	0.030002708	0.00082936	0.008403361	0.013072871	0.033517405	0.016398197
0.014392523	0.079465426	0.063291104	0.037383178	0.006476928	0.066436126	0.094225518
0.150816327	0.122455623	0.109073094	0.142857143	0.156567554	0.101466354	0.084738751
0.010136986	0.070464541	0.012527675	0.01369863	0.028070319	0.048584716	0.063114323
0.097913669	0.069466737	0.062507465	0.100719424	0.084490605	0.073742324	0.092682104
0.024444444	0.079122546	0.052562035	0.022222222	0.173903826	0.083062744	0.067037031
0.02484375	0.000195501	0.013701856	0.03125	0.060025036	0.039451063	0.027729928
0.102954545	0.139933222	0.102068381	0.181818182	0.239089532	0.067595222	0.06911087
0.022906404	0.019610521	0.034257184	0.024630542	0.024525008	0.011532412	0.024516364
0.012148148	0.041755243	0.023199802	0.103703704	0.010128897	0.005626989	0.001418954
0.010403226	0.001185832	0.019296646	0.032258065	0.010526657	0.044625313	0.011181308
0.03075	0.009817408	0.011931419	0.058333333	0.007940229	0.012280337	0.00164032
0.00115942	0.040856896	0.016311203	0.072463768	0.022287452	0.000923157	0.012542393
0.047294118	0.040022878	0.081062676	0.005882353	0.046966373	0.063835413	0.081876957
0.023	0.013846607	0.050565546	0.1	0.021185233	0.044853002	0.013788674
0.027483444	0.144394284	0.010889319	0.119205298	0.063404614	0.015327706	0.019470619
0.032307692	0.016974144	0.039938204	0.032967033	0.015045837	0.006672786	0.028705723
0.004255319	0.187351826	0.004665699	0.021276596	0.06371283	0.020386148	0.02790378
0.017971698	0.074790947	0.01103995	0.018867925	0.03140302	0.028078187	0.033387742
0.078039216	0.128713635	0.036783779	0.156862745	0.060591155	0.004629995	0.005826539
0.014186047	0.036021984	0.007237161	0.100775194	0.012005355	0.015036649	0.005548167
0.025238095	0.019661887	0.00936817	0.015873016	0.029847887	0.012572697	0.012985108
0.00144385	0.046264244	0.010879761	0.144385027	0.01284072	0.009302802	0.007421402
0.109012346	0.039276676	0.085330351	0.074074074	0.020166468	0.001211849	0.005890081
0.029387755	0.161189441	0.000951105	0.010204082	0.067611694	0.011702323	0.059158792
0.098229167	0.128309497	0.071138779	0.114583333	0.109223127	0.07062761	0.041024526
0.016456693	0.013877831	0.033927978	0.228346457	0.002402358	0.010397663	0.008090042
0.0203125	0.104921828	0.042348385	0.041666667	0.019911051	0.101504405	0.109398921
0.092956522	0.026162758	0.008793906	0.182608696	0.02424469	0.04072458	0.061304374
0.005263158	0.02108268	0.005240892	0.157894737	0.042434692	0.029852516	0.012949893
0.013428571	0.093006966	0.020654079	0.152380952	0.03264756	0.011265564	0.025688971
0.012068966	0.031961783	0.005104854	0.020689655	0.044666369	0.029071676	0.025534479
0.023968254	0.004985135	0.013060494	0.007936508	0.001094394	0.014279865	0.030828325
0.036733333	0.050970064	0.001167704	0.193333333	0.010622559	0.035428467	0.04121816
0.004090909	0.094272706	0.031162522	0	0.095371333	0.065050472	0.017054731
0.025416667	0.198403405	0.026481072	0.03125	0.12726744	0.058147033	0.073755423
0.102083333	0.046796704	0.03616386	0.055555556	0.003777928	0.049188932	0.034154256
0.052612613	0.002508525	0.082443306	0.243243243	0.076724491	0.065908827	0.117776957
0.009193548	0.079496578	0.000835603	0.080645161	0.035094846	0.01301907	0.034527194
0.162890625	0.189007572	0.17939955	0.390625	0.200987279	0.203337252	0.221048474
0.054724409	0.050430928	0.017521896	0.086614173	0.006604893	0.006550226	0.002955279
0.095535714	0.16780338	0.057315963	0.071428571	0.040480477	0.070096084	0.025111403
0.054150943	0.196368869	0.102773127	0.018867925	0.253998019	0.082637427	0.09173584
0.027142857	0.064987611	0.072531564	0.063492063	0.056411743	0.003727383	0.01394066
0.009873418	0.151818282	0.097394823	0	0.122738029	0.122342653	0.091087824
0.00245614	0.080180053	0.021928955	0.035087719	0.032902634	0.044350741	0.011196538
0.012481752	0.03101312	0.039416682	0.058394161	0.021576596	0.045688824	0.05975843
0.01	0.033301544	0.005264585	0.023809524	0.005282569	0.035323431	0.058739798
0.008455285	0.007307455	0.000559303	0.032520325	0.002494192	0.007708418	0.020174166
0.003939394	0.009839308	0.005868738	0.037878788	0.00555917	0.010534575	0.029316064
0.11973913	0.055558746	0.1395265	0.208695652	0.114560003	0.097571531	0.107166722
0.06125	0.022052025	0.060356259	0.078125	0.029836476	0.041042864	0.057647467
0.018803419	0.018950287	0.031002077	0.256410256	0.028663179	0.087785574	0.030731658
0.004880952	0.097963288	0.019917079	0	0.101225898	0.063922791	0.053082421
0.148684211	0.021566661	0.164884366	0.197368421	0.198404814	0.176449525	0.027876804
0.009081633	0.017059438	0.022857744	0.142857143	0.144552659	0.049969654	0.035568704
0.064074074	0.087041144	0.021458661	0.012345679	0.005929641	0.054723198	0.014856974
0.045555556	0.057111914	0.045235789	0.017094017	0.044401642	0.007526952	0.009246239
0.054615385	0.054131844	0.068142778	0.041025641	0.027002344	0.038305116	0.053105907
0.041221374	0.066967459	0.007936783	0.030534351	0.025669185	0.016316188	0.035951105
0.033652174	0.030643793	0.001306285	0.008695652	0.010633452	0.038161037	0.041569254
0.019579832	0.02517556	0.008966654	0.016806723	0.010168701	0.007326334	0.008673147
0.010652174	0.004776894	0.00731377	0.038043478	0.002705035	0.018043186	0.019692214
0.077678571	0.114996508	0.030794825	0.116071429	0.058916705	0.007648672	0.013423375
0.000458015	0.11316422	0.009382525	0.114503817	0.019924834	0.002179561	0.01940091
0.050376344	0.006335483	0.043663517	0.161290323	0.008476175	0.00927718	0.00441824
0.019746835	0.073572789	0.038368611	0.14556962	0.079173028	0.088122597	0.091390779
0.003454545	0.115335915	0.007005033	0.009090909	0.117119044	0.032635637	0.005346472
0.007563025	0.07282163	0.013992822	0.050420168	0.034616166	0.008640257	0.006212828
0.012589928	0.078805106	0.020598707	0.021582734	0.056859517	0.008127446	0.013940605
0.089212121	0.002709164	0.07983158	0.16969697	0.004974458	0.004746408	0.010697428
0.005945946	0.012444576	0.003535984	0.126126126	0.027226972	0.022466024	0.022540393
0.015714286	0.193639932	0.036809013	0	0.168676376	0.076820192	0.015337899
0.062717391	0.112402102	0.004962921	0.141304348	0.03825934	0.005119573	0.029099257
0.089333333	0.0409404	0.066440837	0.155555556	0.082629479	0.094306268	0.087755246
0.126403941	0.06938645	0.105135988	0.177339901	0.111781228	0.124776154	0.137485448
0.043214286	0.05338555	0.035500526	0.035714286	0.065574033	0.040095738	0.029988902
0.012945736	0.037273836	0.00349237	0.170542636	0.001024941	0.070375605	0.080393296
0.037666667	0.050418975	0.044254684	0.05	0.028587214	0.017844454	0.005224864
0.07702381	0.259598555	0.04689035	0.05952381	0.1492939	0.092515219	0.070791789
0.034835165	0.14552236	0.006637992	0.120879121	0.016787267	0.037397364	0.035678067
0.008842105	0.010392679	0.01576257	0.110526316	0.029405614	0.010794549	0.016797116
0.1315625	0.087854007	0.13371706	0.130208333	0.142368714	0.154936473	0.167990923
0.018823529	0.064156234	0.000448339	0.029411765	0.030284321	0.009232689	0.021562913
0.026782609	0.027931233	0.010259612	0.12173913	0.022263568	0.003137008	0.025326936
0.02617284	0.053737346	0.020994963	0.061728395	0.007347013	0.025128212	0.050754406
0.00825	0.1432755	0.044593716	0.025	0.032898903	0.041084766	0.034910393
0.04574359	0.006870762	0.040158707	0.082051282	0.005584404	0.02202258	0.015076544
0.022960526	0.051030556	0.003102855	0.105263158	1.63E-05	0.010897887	0.033714596
0.155869565	0.31523268	0.086749616	0.02173913	0.095082739	0.071280604	0.019850192
0.007669173	0.072245344	0.049707169	0.060150376	0.036229872	0.02115786	0.023255427
0.002136752	0.050501884	0.000677451	0.008547009	0.00273178	0.003608052	0.000269702
0.023692308	0.11297243	0.020099816	0.123076923	0.03978383	0.046621176	0.068999892
0.077532468	0.107459945	0.05750235	0.077922078	0.085277012	0.057268613	0.079511667
0.069927007	0.105680093	0.073590912	0.226277372	0.053987378	0.050573196	0.042958169
0.080628272	0.058907552	0.066354802	0.151832461	0.065353473	0.064202114	0.078221027
0.053170732	0.000329005	0.014878901	0.073170732	0.023518911	0.010638074	0.000548014
0.166222222	0.248565844	0.139261882	0.022222222	0.106989458	0.040436639	0.044262187
0.030170455	0.04167873	0.048074115	0.034090909	0.011497671	0.026346033	0.024338722
0.051646341	0.040193573	0.049439128	0.024390244	0.006137941	0.009193141	0.015362716
0.014470588	0.103158881	0.019447686	0.152941176	0.053256495	0.005740267	0.006719073
0.060466321	0.052047049	0.082583492	0.07253886	0.018148788	0.008725972	0.058278217
0.098288288	0.100051369	0.09170924	0	0.036043459	0.025260788	0.049483428
0.020583942	0.040735447	0.030406868	0.04379562	0.070375874	0.010846215	0.027540778
0.045483871	0.131004423	0.023518408	0.080645161	0.0090935	0.003491617	0.0070463
0.075875	0.150120588	0.017535973	0	0.005264568	0.049203777	0.059728718
0.044310345	0.006499199	0.00271613	0.103448276	0.013366699	0.019994144	0.028228826
0.069210526	0.0689903	0.07179453	0.031578947	0.055982891	0.106222775	0.109168444
0.146285714	0.053221518	0.148270235	0.314285714	0.116665431	0.095727902	0.07118632
0.103015873	0.020320817	0.017662533	0.063492063	0.019423349	0.005080571	0.010610974
0.032105263	0.066494716	0.029333215	0	0.046783046	0.095418629	0.085643568
0.001037736	0.096149444	0.011250406	0.20754717	0.007211865	0.042411012	0.04532321
0.024593301	0.074448144	0.038579402	0.105263158	0.071846994	0.052176517	0.071297751
0.067622951	0.014830898	0.037107874	0.016393443	0.009571326	0.008504273	0.015735188
0.119078947	0.104410256	0.074162935	0.118421053	0.078736958	0.086556284	0.095208519
0.047777778	0.115846246	0.042109777	0	0.028193459	0.036206684	0.04576353
0.100215054	0.046277765	0.018980211	0.129032258	0.027565577	0.014330628	0.015919429
0.064814815	0.031588085	0.003280993	0.018518519	0.004262288	0.042417102	0.057701817
0.081898734	0.123657633	0.070825794	0.164556962	0.06167477	0.001355811	0.051015733
0.037692308	0.002402059	0.019525186	0.128205128	0.00968043	0.045923575	0.000460698
0.026666667	0.091020317	0.004758976	0.027777778	0.015882987	0.045110914	0.049695686
0.029032258	0.038942003	0.056014892	0.032258065	0.097458316	0.079263995	0.099442574
0.069059406	0.035592289	0.035806486	0.084158416	0.038487274	0.030971414	0.053080342
0.206557377	0.062701584	0.204098311	0.245901639	0.150289129	0.207339865	0.210632449
0.009487179	0.079672126	0.015568562	0	0.086434095	0.034449749	0.011181758
0.045260116	0.017194659	0.025002452	0	0.033798218	0.078946946	0.109492925
0.155538462	0.048394468	0.113332602	0.076923077	0.086350133	0.130219151	0.135011057
0.01060241	0.164362231	0.015340966	0.198795181	0.054994606	0.032907877	0.033955861
0.094313725	0.273591502	0.075332268	0.117647059	0.063136157	0.008015951	0.091060264
0.010551181	0.049389608	0.010861254	0.015748031	0.012129716	0.004577456	0.027320561
0.020305344	0.087262825	0.001487441	0.091603053	0.089857669	0.100430379	0.098256118
0.002857143	0.048543699	0.017375401	0.042857143	0.030757686	0.011866106	0.018023246
0.001609195	0.010510628	0.014644491	0.011494253	0.027630685	0.000458728	0.009305055
0.159021739	0.117594259	0.113753858	0.184782609	0.108397774	0.074137232	0.071770212
0.00755814	0.014317179	0.032073886	0.011627907	0.049175085	0.002405477	0.013111913
0.020833333	0.130534149	0.026227442	0	0.147978973	0.00507412	0.023988978
0.05588785	0.023320011	0.010212765	0.14953271	0.00086968	0.016006826	0.049920127
0.022857143	0.116498072	0.003018652	0.107142857	0.044566904	0.011722292	0.037410395
0.017681159	0.081476408	0.034783073	0.028985507	0.030820542	0.04195205	0.051012454
0.00852459	0.061972294	0.006782031	0.040983607	0.020455532	0.01280031	0.028698405
0.013643411	0.016992087	0.035034061	0.007751938	0.004449061	0.021849521	0.01587056
0.019857143	0.04652525	0.003957803	0.114285714	0.033790588	0.003736986	0.007298715
0.026393443	0.039421699	0.079990449	0.081967213	0.01496093	0.004292598	0.009308049
0.002025316	0.058078111	0.030810972	0.063291139	0.037543864	0.030184299	0.013829871
0.060106383	0.210596738	0.019213007	0.276595745	0.099320188	0.014024369	0.019528734
0.02754717	0.205315588	0.035669651	0.018867925	0.0959405	0.048582761	0.028285404
0.030943396	0.074036856	0.034519843	0.018867925	0.100030791	0.054207208	0.03745716
0.039411765	0.173448399	0.031123778	0.132352941	0.053628697	0.041252248	0.067729669
0.025441176	0.067247688	0.031937431	0.029411765	0.065299539	0.055859958	0.056215286
0.014695652	0.016356461	0.016891148	0.008695652	0.025862652	0.037368177	0.053262329
0.001772152	0.087624088	0.004877887	0	0.030723572	0.001332826	0.021090351
0.087952756	0.125565034	0.091069499	0.25984252	0.109056248	0.134309063	0.127052487
0	0.12030788	0.009808987	0	0.045771152	0.066307744	0.068671794
0.117260274	0.077420879	0.067807237	0.315068493	0.076760906	0.123130067	0.120175087
0.031546392	0.003989589	0.007679575	0.134020619	0.06985041	0.001122622	0.021697683
0.032681159	0.041390186	0.021598484	0.02173913	0.03020621	0.033003876	0.025021208
0.002365591	0.106138279	0.014403723	0.032258065	0.004924569	0.006355942	0.010687797
0.045431034	0.068653248	0.042319462	0.275862069	0.091816277	0.025684094	0.041712662
0.005777778	0.015112689	0.009168046	0.081481481	0.001465861	0.005664967	0.010381402
0.095049505	0.162786757	0.103482539	0.168316832	0.152099005	0.069901193	0.053212005
0.044571429	0.034776958	0.010194506	0.142857143	0.038919721	0.033223833	0.024027361
0.092680412	0.205343896	0.086815746	0.041237113	0.128684054	0.045367683	0.060011166
0.005	0.06427808	0.006985836	0.172131148	0.080857261	0.073957475	0.087269767
0.1386	0.107205377	0.167503128	0.07	0.086281586	0.064375076	0.03801918
0.122837838	0.061772175	0.032864545	0.162162162	0.026432244	0.0422886	0.061298061
0.056875	0.008212088	0.038218737	0.104166667	0.056747039	0.047992071	0.084913333
0.067916667	0.070029784	0.072248353	0	4.76E-05	0.017093764	0.027885119
0.066351351	0.077781271	0.062414839	0.243243243	0.055962331	0.02910748	0.029957539
0.138461538	0.032908103	0.105933035	0.008547009	0.067825122	0.090241457	0.105677156
0.17464	0.769360682	0.21697644	0	0.75593605	0.765023926	0.773931274
0.179206349	0.047055572	0.169898624	0.031746032	0.107320271	0.17048421	0.176597414
0.014596774	0.017626467	0.045735513	0.112903226	0.008529232	0.023000348	0.013822617
0.16775	0.002966019	0.1465518	0.125	0.000508213	0.027352428	0.038660622
0.028867925	0.088090245	0.014355498	0	0.052933819	0.013851526	0.039125622
0.082553191	0.200117319	0.105724578	0.063829787	0.185934757	0.157281754	0.19313934
0.031525424	0.007915308	0.011728578	0.016949153	0.011719073	0.004529985	0.012548156
0.003709677	0.016055518	0.007801856	0	0.01775717	0.032427695	0.048408508
0.011779661	0.0186506	0.020957947	0.169491525	0.060703213	0.003383507	0.01302842
0.014361702	0.010943026	0.016124482	0.031914894	0.021921685	0.00358476	0.035390489
0.034482759	0.108666094	0.043263008	0.017241379	0.136895805	0.081835845	0.061613214
0.02657754	0.014704845	0.016989478	0.128342246	0.011465634	0.038816891	0.038958136
0.000809249	0.004159578	0.015920738	0.063583815	0.067014044	0.028710779	0.014486059
0.100786517	0.040464758	0.051460009	0.084269663	0.026736999	0.016886336	0.019021109
0.007564103	0.066146109	0.001850519	0.012820513	0.080754989	0.068944002	0.012450096
0.121176471	0.1354551	0.168197071	0.338235294	0.12082285	0.184274673	0.17220413
0.007480916	0.037245857	0.016402965	0.022900763	0.049789545	0.00716173	0.013313701
0.076602564	0.005407612	0.005359161	0.083333333	0.011950762	0.012964298	0.028410594
0.151987179	0.064366697	0.200795589	0.147435897	0.051873036	0.050059588	0.036523574
0.003362069	0.036459542	0.007605257	0.051724138	0.017287616	0.045112281	0.048694611
0.031652893	0.082992603	0.012556092	0.033057851	0.042295093	0.004680413	0.025882437
0.039606299	0.110451094	0.023589187	0.086614173	0.039479834	0.00655335	0.037465974
0.003361345	0.07110954	0.016549118	0.18487395	0.013662707	0.023959312	0.008917993
0.016829268	0.081571129	0.008340107	0.081300813	0.058750308	0.00931301	0.001093236
0.059880952	0.041230821	0.007034847	0.047619048	0.062916619	0.015093122	0.031724385
0.1185	0.2162654	0.216204834	0.0125	0.119602489	0.088387394	0.101493645
0.069148936	0.095123176	0.054048903	0.276595745	0.070040655	0.046499915	0.03682725
0.000670391	0.057733963	0.00816456	0.027932961	0.000314212	0.039829702	0.054731316
0.072836879	0.045331236	0.024219161	0.078014184	0.005092215	0.007575502	0.011119328
0.030873016	0.043335159	0.017973521	0.119047619	0.043411255	0.01374278	0.006569333
0.048020833	0.067073091	0.066199303	0.052083333	0.06494832	0.102012873	0.076144377
0.033983051	0.099262689	0.017402714	0.059322034	0.078246747	0.064683623	0.082283149
0.005846154	0.038137202	0.012099868	0.038461538	0.004160015	0.022272257	0.055113807
0.098584906	0.055485845	0.082787496	0.132075472	0.094188978	0.065122856	0.065527574
0.012063492	0.007739196	0.05011495	0.015873016	0.012613872	0.018235343	0.024596199
0.072244898	0.030088153	0.003648096	0.010204082	0.046912602	0.053183264	0.062937445
0.25362069	0.247928202	0.19357359	0.336206897	0.234732924	0.183684382	0.196573849
0.28664	0.665519026	0.167270142	0.736	0.623564423	0.609330048	0.628511383
0.067333333	0.158140964	0.057186	0.316666667	0.036634254	0.001791763	0.030326017
0.103609023	0.159643828	0.14266136	0.270676692	0.117008812	0.167872207	0.171584796
0.202060606	0.262160022	0.183970966	0.266666667	0.205493996	0.167024	0.164571589
0.005359116	0.056717394	0.028569427	0.011049724	0.017900246	0.006071565	0.001293794
0.135	0.057836843	0.143664662	0.341463415	0.112095065	0.085914612	0.058064717
0.01	0.094297871	0.005696234	0.070484581	0.067028701	0.037562568	0.037210607
0.011509434	0.097926569	0.013769186	0.018867925	0.149124577	0.043166251	0.058732591
0.057627119	0.085490997	0.032967584	0.042372881	0.043163817	0.00021692	0.017006244
0.013370166	0.034870074	0.005531353	0.099447514	0.005626025	0.030967586	0.044952308
0.105	0.206035721	0.092500292	0.448275862	0.029793641	0.018639926	0.00515872
0.018059701	0.006273448	0.005664996	0	0.004286467	0.011678667	0.009317882
0.057357143	0.062610006	0.049554988	0.042857143	0.066514587	0.041860744	0.057637133
0.027169811	0.079744674	0.025639444	0.20754717	0.027252773	0.060303814	0.077565751
0.069640288	0.10511696	0.067367883	0.057553957	0.113117136	0.081065336	0.061466135
0.01904	0.041556722	0.007574402	0.008	0.022459595	0.008809326	0.013444885
0.0003125	0.104525154	0.068333924	0.0625	0.071721554	0.030016065	0.020891368
0.055454545	0.225560333	0.009919184	0.436363636	0.042517853	0.007520225	0.042995938
0.049753086	0.111820865	0.088916826	0.098765432	0.16491897	0.109171549	0.146982358
0.009157895	0.037048581	0.010554585	0.005263158	0.027576165	0.023485846	0.031146321
0.031767956	0.036037947	0.102679679	0.066298343	0.011090779	0.023134685	0.014958924
0.018809524	0.021587736	0.041859581	0.023809524	0.002276527	0.048034184	0.043169657
0.043188406	0.016154537	0.059495235	0.043478261	0.079786328	0.037249137	0.00562607
0.018031496	0.005747907	0.026068139	0.007874016	0.024159169	0.025106715	0.010198518
0.012151899	0.223043067	0.032912435	0	0.097228135	0.034708723	0.003702671
0.023643411	0.00135951	0.032814913	0.085271318	0.038613844	0.082102872	0.080678777
0.02057971	0.076439668	0.053584113	0.101449275	0.088373599	0.061211959	0.037755773
0.059157303	0.065555646	0.065346879	0.061797753	0.000836919	0.005502594	0.001785707
0.077033898	0.026301846	0.014958398	0.059322034	0.005038827	0.010160414	0.028009447
0.009848485	0.050922099	0.003923243	0.053030303	0.014808308	0.025419755	0.032697389
0.042	0.009566922	0.026302656	0.1	0.0373305	0.036159197	0.026966731
0.0165	0.198167741	0.048333804	0.066666667	0.049585025	0.079282125	0.060092227
0.015368421	0.012206112	2.47E-05	0.015789474	0.054714243	0.03161589	0.002960446
0.02877551	0.010078966	0.011619308	0.149659864	0.016775014	0.030038224	0.043117082
0.02888	0.009323525	0.031166748	0.184	0.022506348	0.00165686	0.012098022
0.360375	0.258978417	0.165520859	0.0125	0.117509747	0.072461987	0.042942619
0.117633136	0.08040357	0.116151347	0.088757396	0.093400222	0.056390886	0.055220384
0.042328767	0.032731136	0.049614057	0.01369863	0.007974808	0.024116307	0.029353834
0.054714286	0.09330068	0.02162541	0.085714286	0.004450553	0.053918675	0.061252485
0.097605634	0.132516879	0.159905125	0.028169014	0.114588617	0.114745019	0.113345831
0.007355372	0.004269533	0.023340399	0.024793388	0.009490273	0.040651116	0.047758749
0.006258065	0.070335006	0.034132139	0.15483871	0.009421465	0.013386782	0.022445383
0.068456376	0.014913101	0.062035887	0.053691275	0.130319787	0.128566665	0.096696175
0.022983871	0.012992754	0.00039599	0.120967742	0.029530187	0.015406578	0.01764962
0.016714286	0.083512821	0.003708322	0.057142857	0.070030103	0.01902662	0.026698194
0.095483871	0.01364234	0.046064931	0.032258065	0.047465786	0.028255155	0.041967946
0.030194175	0.137925199	0.021739775	0.106796117	0.050172602	0.010963884	0.0015741
0.180484848	0.270419099	0.111772572	0.206060606	0.242959132	0.12132069	0.03919502
0.037168142	0.041703185	0.004330998	0	0.000445138	0.041017178	0.010515061
0.002418605	0.075489385	0.010078679	0.130232558	0.054270261	0.03793122	0.039962343
0.028035714	0.056301932	0.001582827	0.008928571	0.065477031	0.043600423	0.053684848
0.032516129	0.037716926	0.028495247	0.180645161	0.002678951	0.01450786	0.017427014
0.022027972	0.116701332	0.008115328	0.146853147	0.017283833	0.003552417	0.036334058
0.006470588	0.15079415	0.011690925	0.098039216	0.122245415	0.069612166	0.049283046
8.55E-05	0.005549028	0.00195156	0.188034188	0.014644721	0.00784217	0.002274733
0.071632653	0.016961365	0.071839832	0.156462585	0.030060852	0.019236558	0.044675555
0.002197802	0.159728885	0.004395873	0.252747253	0.088712504	0.025569538	0.046958001
0.139315068	0.059045193	0.131122328	0.109589041	0.063579089	0.059661134	0.067271298
0.1376	0.27050384	0.108502579	0.6	0.128570175	0.049857254	0.01293602
0.060666667	0.166791209	0.050935703	0.022222222	0.033209991	0.024056498	0.055566576
0.001596639	0.01148744	0.004570969	0.084033613	0.008761815	0.014732233	0.036000228
0.020361446	0.181838403	0.023819889	0.012048193	0.083250023	0.042647304	0.006510723
0.035	0.084824838	0.039768865	0.138461538	0.078244371	0.063716947	0.075856957
0.018974359	0.04696255	0.024397108	0.034188034	0.008856814	0.003742316	0.010788486
0.06919708	0.007665939	0.032951633	0.058394161	0.021677839	0.004600135	0.00446715
0.012765957	0.010504027	0.003981895	0.026595745	0.015260899	0.007643517	0.014441551
0.033076923	0.006327664	0.021932246	0.159340659	0.017432915	0.019397274	0.001006158
0.046035503	0.032409063	0.057073469	0.142011834	0.049539419	0.026163677	0.015179786
0.034193548	0.208394698	0.015321732	0.080645161	0.070860463	0.012788957	0.004307285
0.033818182	0.068801735	0.091746521	0.054545455	0.089055703	0.038546129	0.042304785
0.005833333	0.154690938	0.003264563	0	0.037553424	0.016983123	0.045566468
0.018369565	0.113797619	0.040960312	0.010869565	0.050270993	0.033468412	0.017948482
0.015658537	0.047445595	0.021865398	0.03902439	0.001637156	0.018823242	0.006328527
0.060473684	0.042548791	0.060677137	0.115789474	0.023898476	0.021095999	0.030023354
0.044883721	0.012721071	0.013519583	0.085271318	0.090217176	0.016702755	0.020643249
0.000298507	0.074452051	0.036062781	0.029850746	0.023062749	0.041868865	0.031318778
0.007117647	0.008550754	0.009301937	0.164705882	0.02968768	0.037364825	0.041774166
0.025421687	0.04763719	0.012657809	0.018072289	0.007695945	0.001607412	0.004274483
0.032318841	0.049288039	0.023408973	0.152173913	0.017529695	0.002845211	0.009418322
0.0444	0.043523536	0.050138306	0.032	0.027180664	0.004741882	0.019732544
0.015449102	0.016431225	0.011254408	0.101796407	0.010709112	0.000580108	0.017127488
0.001904762	0.170864435	0.026103156	0	0.034131186	0.027859915	0.011427016
0.032622951	0.050262334	0.019714668	0.049180328	0.076355606	0.008180149	0.001649763
0.0584	0.008038586	0.064673811	0.022857143	0.038457206	0.076550293	0.084978986
0.051202532	0.01425789	0.000515805	0.101265823	0.000451293	0.017014322	0.011012403
0.00031746	0.025059151	0.005879236	0.047619048	0.027246748	0.015722305	0.014044383
0.009719101	0.011653469	0.012037299	0.02247191	0.008856698	0.022713993	0.037389777
0.044265734	0.140624467	0.059784469	0.062937063	0.091914891	0.031219803	0.041131933
0.030051546	0.031535358	0.030392834	0.082474227	0.039279426	0.049468365	0.079117215
0.011497585	0.062246974	0.021118975	0.014492754	0.030462735	0.023644047	0.029694783
0.007942857	0.026637626	0.011503557	0.062857143	0.013279942	0.01290632	0.030168893
0.017903226	0.04990002	0.04786879	0.016129032	0.017942121	0.004365367	0.020825909
0.03547619	0.121228196	0.046819505	0.023809524	0.121708189	0.05816387	0.047057197
0.014829545	0.017005174	0.001684276	0.045454545	0.029564944	0.014268442	0.003327023
0.021666667	0.016272638	0.021234194	0.097222222	0.008575228	0.019476361	0.031194369
0.02872	0.046829575	0.038470947	0.008	0.012488525	0.007847229	1.77E-06
0.032159091	0.014514627	0.040871447	0.005681818	0.000282548	0.032100591	0.021968842
0.044423077	0.14730927	0.071549049	0.019230769	0.165662545	0.072513727	0.087553831
0.031952381	0.087376091	0.084147862	0.061904762	0.036735317	0.033477347	0.036845543
0.030506329	0.160982237	0.025307571	0.012658228	0.065963069	0.012475798	0.009842402
0.153643411	0.049714389	0.134360025	0.108527132	0.059727868	0.022273574	0.041145266
0.025	0.180817544	0.018352845	0.014705882	0.036802741	0.007954878	0.008898006
0.052378378	0.032392407	0.032173775	0.064864865	0.003964646	0.029635455	0.031376607
0.079892473	0.178264505	0.087072885	0.150537634	0.121622147	0.074425564	0.059718142
0.026610169	0.107762854	0.05236422	0.093220339	0.14078942	0.092882189	0.102411044
0.001901408	0.057365129	0.007536337	0.154929577	0.019037059	0.006932433	8.97E-05
0.027272727	0.28501937	0.092500687	0.022727273	0.071459423	0.03476403	0.048288085
0.006984127	0.200384318	0.015830812	0.015873016	0.069975111	0.017331562	0.029458606
0.027903226	0.031703485	0.069211529	0.080645161	0.038100027	0.010192071	0.014133515
0.034230769	0.007630609	0.018555979	0.007692308	0.0116387	0.03672503	0.052386827
0.006732673	0.12659038	0.02075505	0.247524752	0.103923684	0.04370019	0.020955303
0.110927152	0.039151931	0.051022157	0.006622517	0.053065622	0.03020644	0.008924472
0.038875	0.167418738	0.061920357	0.0125	0.045171261	0.014904308	0.012039948
0.027272727	0.07624545	0.045808426	0.121212121	0.07468684	0.012609848	0.001743818
0.01954023	0.021979051	0.018263104	0.028735632	0.01623237	0.020879636	0.033697019
0.021	0.01083825	0.007300429	0.027272727	0.005441076	0.026600994	0.002095725
0.072831858	0.092550345	0.010582173	0.044247788	0.054326218	0.056439695	0.03144114
0.014924242	0.002715069	0.011803829	0.090909091	0.04105961	0.050988226	0.008453254
0.085957447	0.264049525	0.093682878	0.042553191	0.180952762	0.181469369	0.145901213
0.057954545	0.258100401	0.108977838	0.022727273	0.157735911	0.083148783	0.024797353
0.022985075	0.045450646	0.022829198	0.044776119	0.0540788	0.077819596	0.050685427
0.050983607	0.002920034	0.03089071	0.076502732	0.016769993	0.020342801	0.006468226
0.0286	0.058116517	0.019089203	0.04	0.05244545	0.056775131	0.044840622
0.026456693	0.012155223	0.007109334	0.023622047	0.029266778	0.019484032	0.035997105
0.121909091	0.148748914	0.103043643	0.254545455	0.131819083	0.111940141	0.092659413
0.001079137	0.049620767	0.041164151	0.107913669	0.03074657	0.016763042	0.033392268
0.018679245	0.004605562	0.050716688	0.018867925	0.015791911	0.014908197	0.016636543
0.129708738	0.041204796	0.113859084	0.116504854	0.075845441	0.083204769	0.071277655
0.073333333	0.055647097	0.050109788	0.107843137	0.029879028	0.017497418	0.012519163
0.020390625	0.042718046	0.006717443	0.234375	0.071820259	0.002787888	0.021910071
0.029074074	0.083347787	0.039591118	0.037037037	0.00160408	0.007793427	0.042594274
0.078369565	0.178674482	0.057808503	0	0.065803445	0.06328052	0.057701277
0.045267857	0.112801971	0.037558283	0.053571429	0.099008833	0.045371805	0.03190061
0.02372973	0.076216127	0.021449568	0.091891892	0.071358511	0.044890863	0.051720779
0.019856115	0.00166452	0.017240785	0.071942446	0.008835827	0.005762553	0.024573786
0.198467742	0.123695277	0.18480344	0.233870968	0.18227245	0.186777484	0.196448172
0.02776699	0.112041775	0.052988071	0.145631068	0.020646993	0.018876604	0.040603712
0.047307692	0.037641185	0.02044575	0	0.010664793	0.03718963	0.00585578
0.052809917	0.072211181	0.008318814	0	0.038690299	0.005437615	0.00924607
0.026744186	0.041028034	0.051201636	0.031007752	0.013973266	0.013789687	0.000285659
0.171506849	0.153765092	0.181910214	0.136986301	0.153278246	0.146623899	0.15360145
0.111046512	0.117939006	0.0379416	0.186046512	0.040699537	0.003214282	0.006391481
0.031666667	0.039748329	0.024669112	0.043859649	0.076689871	0.013759211	0.02499316
0.070777202	0.1566096	0.117518213	0.212435233	0.122515822	0.118889053	0.123927536
0.061021898	0.100237294	0.057985626	0.189781022	0.027776119	0.014976557	0.015161667
0.06956044	0.13948927	0.033579397	0.010989011	0.055187603	0.007290096	0.008310087
0.009358974	0.030681026	0.053271954	0.025641026	0.017425733	0.027176001	0.029744662
0.05641791	0.067583959	0.064946132	0.007462687	0.086683074	0.09738182	0.099484116
0.057529412	0.089501491	0.021109278	0.176470588	0.024106553	0.028168353	0.00710916
0.027741935	0.023058393	0.020438574	0	0.021129321	0.044609644	0.056350462
0.03869863	0.133198712	0.101369988	0.02739726	0.090503327	0.087898881	0.062798487
0.020571429	0.047064915	0.026807222	0.019047619	0.011546035	0.04833919	0.031390526
0.051774194	0.0069214	0.047765916	0	0.006208051	0.032163005	0.029621863
0.122457627	0.142578207	0.009651443	0.055084746	0.065553439	0.032250421	0.020194167
0.073496933	0.027250229	0.049601736	0.030674847	0.043662323	0.035002352	0.020239801
0.01112	0.0015526	0.022823853	0.096	0.008704895	0.003657349	0.002639893
0.019051095	0.045253292	0.003810019	0.02919708	0.035593297	0.036492675	0.035918855
0.101232877	0.05256905	0.090183624	0.082191781	0.096967514	0.141188426	0.144444975
0.025333333	0.048223214	0.005985718	0.066666667	0.018721924	0.036674398	0.039700928
0.033779528	0.027813886	0.041261087	0.007874016	0.028650179	0.031935384	0.033284225
0.004235294	0.109913436	0.007745631	0.035294118	0.04806707	0.015613242	0.014028392
0.011071429	0.057683687	0.007026781	0.071428571	0.034492711	0.015494755	0.009921483
0.026938776	0.048697232	0.008356367	0.081632653	0.16208781	0.01936387	0.024114258
0.02210084	0.02184673	0.016213105	0.067226891	0.006604876	0.035581637	0.038601915
0.025368421	0.019252691	0.041987048	0.063157895	0.048114255	0.017116587	0.028079866
0.002439024	0.024477919	0.003871825	0.113821138	0.037118617	0.041029395	0.028884329
0.025703125	0.047349383	0.005382001	0.0078125	0.028370857	0.005305171	0.000482917
0.017989691	0.084304919	0.022906824	0.268041237	0.018582216	0.028439709	0.034213823
0.008486486	0.014783815	0.047162937	0.032432432	0.043785466	0.024113011	0.017669925
0.039495798	0.018846764	0.059553707	0.050420168	0.025790559	0.001711613	0.001396628
0.01626506	0.004440185	0.029447533	0.072289157	0.014890556	0.004687114	0.033809432
0.034	0.307744917	0.117640601	0.022222222	0.145513662	0.173414781	0.129454295
0.080882353	0.049683087	0.012576743	0.441176471	0.058270443	0.05182917	0.038516235
0.018632479	0.026096167	0.003124987	0.034188034	0.010071257	0.020898607	0.014352652
0.016164384	0.143170387	0.011025729	0.328767123	0.106598841	0.02408997	0.037711679
0.012804878	0.02429921	0.00832981	0.036585366	0.010936179	0.019560744	0.02082955
0.025114504	0.048899146	0.021428814	0.015267176	0.024269395	0.00816916	0.001004867
0.005808081	0.063213989	0.017488191	0.060606061	0.031140799	0.037939515	0.036074475
0.04075	0.172663487	0.031321049	0.0375	0.151348782	0.095966625	0.060681915
0.041272727	0.020628093	0.019463695	0.027272727	0.062507075	0.067680151	0.043072995
0.009078947	0.198784943	0.003650665	0.013157895	0.137405697	0.088881041	0.031904823
0.040625	0.192676546	0.076961517	0.114583333	0.142648141	0.082946936	0.101823171
0.049840426	0.060625276	0.045001497	0.186170213	0.040150906	0.031552822	0.02714985
0.046024096	0.128000958	0.038759071	0.012048193	0.104569217	0.050298944	0.009525161
0.116111111	0.089352943	0.125213976	0.037037037	0.085613109	0.070376361	0.09019223
0.006893204	0.025791235	0.002580513	0.009708738	0.009594593	0.019075634	0.030081888
0.088494624	0.05650328	0.075846764	0.247311828	0.037074427	0.053702652	0.034555251
0.047631579	0.014098456	0.035562917	0.039473684	0.018877531	0.01816087	0.054196408
0.033402062	0.128763346	0.128621052	0.06185567	0.076612099	0.095762508	0.085415712
0.027011494	0.064566045	0.055349767	0.034482759	0.075159796	0.057635691	0.089465086
0.058421053	0.020481838	0.018063997	0.087719298	0.004091363	0.008281975	0.034975822
0.054039735	0.056897235	0.066236382	0.178807947	0.086201144	0.082236587	0.077921886
0.046727273	0.066498411	0.060119906	0.263636364	0.095733018	0.056953708	0.057493036
0.004512195	0.154262309	0.004542932	0.048780488	0.141368773	0.04362097	0.053567654
0.045769231	0.041945173	0.01827174	0.192307692	0.067923106	0.016799413	0.012618652
0.013865546	0.069802854	0.006842798	0.058823529	0.03475388	0.005354617	0.001939661
0.053893805	0.042653136	0.046321498	0.309734513	0.002801203	0.013612123	0.026039596
0.120865385	0.190991839	0.097630501	0.326923077	0.127093315	0.025181917	0.034845205
0.072711864	0.180981369	0.01573401	0.237288136	0.045225434	0.04489472	0.004107976
0.016062992	0.027204826	0.026502774	0.086614173	0.016747002	0.022622416	0.03101487
0.029690722	0.091783267	0.054431876	0.164948454	0.047822382	0.020209244	0.001437944
0.075285714	0.007295136	0.043183136	0.057142857	0.055159106	0.057783944	0.048291779
0.006309524	0.135640589	0.001257669	0	0.107466925	0.013735635	0.003426416
0.022142857	0.011116418	0.051248278	0	0.012976056	0.029151553	0.046243758
0.040163934	0.023032562	0.000440379	0.131147541	0.036444054	0.067463984	0.029422447
0.019245283	0.013929727	0.008127177	0	0.03075121	0.014944041	0.000203546
0.003265306	0.100688353	0.002926963	0.142857143	0.037366672	0.010073448	0.008915025
0.03625	0.144173225	0.018081565	0.164473684	0.079292599	0.045133892	0.042808834
0.04140625	0.064849663	0.031379282	0.1328125	0.017227709	0.023922503	0.024744868
0.032362205	0.042831588	0.020826805	0.015748031	0.021319892	0.006866876	0.023457084
0.046271186	0.145712413	0.0165071	0.423728814	0.00385556	0.008084637	0.031814834
0.183695652	0.269103081	0.118237205	0.043478261	0.214496613	0.211670585	0.239591433
0.095512821	0.039845084	0.027204171	0.076923077	0.028701684	0.031446506	0.040886317
0.110537634	0.215942185	0.083849425	0.043010753	0.142407735	0.039575802	0.015487835
0.011136364	0.234391591	0.000861688	0.022727273	0.05062372	0.076629985	0.006652225
0.117375	0.320515758	0.197820568	0.0125	0.220523357	0.154650402	0.104891777
0.002631579	0.045615714	0.040039163	0.223684211	0.091753709	0.096197128	0.116491217
0.0065	0.026513183	0.025291116	0.085714286	0.051884896	0.054804121	0.025535039
0.025319149	0.009998732	0.017223439	0.026595745	0.002062128	0.033079431	0.036494559
0.041041667	0.004409183	0.035365661	0.057291667	0.02524058	0.01994737	0.040147225
0.007368421	0.072313724	0.011434321	0.01754386	0.025248143	0.027153283	0.004939899
0.195319149	0.00737647	0.11850257	0.014184397	0.021715638	0.045213956	0.063549826
0.032962963	0.055969133	0.009125745	0.046296296	0.014685807	0.032909958	0.0128171
0.08	0.019990314	0.074771732	0.038961039	0.004080537	0.036939249	0.02156166
0.021615385	0.021874689	0.013763193	0.030769231	0.005360999	0.020338557	0.005178246
0.024950495	0.05383005	0.037919224	0.094059406	0.013995331	0.00516646	0.007112786
0.01424	0.062541278	0.028921265	0.128	0.038557312	0.048831421	0.030077515
0.008730159	0.017320194	0.00841502	0.142857143	0.002477414	0.006700788	0.015238202
0.002820513	0.045484473	0.016966861	0.034188034	3.91E-05	0.046111604	0.017508482
0.008861789	0.014995143	0.016943583	0.016260163	0.009381736	0.021831047	0.005114175
0.006888889	0.092598745	0.028560723	0.096296296	0.093483649	0.078661714	0.056168959
0.044861111	0.079413645	0.052826246	0.083333333	0.024256918	0.062239117	0.052796364
0.079133333	0.093315708	0.045521749	0.013333333	0.047455851	0.022085164	0.043600566
0.038253968	0.07090204	0.017602709	0.126984127	0.017873431	0.013139634	0.013782925
0.014677419	0.086871025	0.007830589	0.024193548	0.049122226	0.011327436	0.000351814
0.077928994	0.116493649	0.164755917	0.213017751	0.072861169	0.100747374	0.12169426
0.004534884	0.003208444	0.038401493	0	0.009842717	0.01552981	0.002166216
0.016341463	0.162126538	0.048251827	0.048780488	0.051206542	0.029298643	0.004765953
0.015033113	0.096475866	0.004695463	0.046357616	0.026859713	0.006671324	0.003541252
0.04	0.035250799	0.048946285	0.030150754	0.002124729	0.033728518	0.049276457
0.076428571	0.08134193	0.013999721	0.014285714	0.101444462	0.102316339	0.102300153
0.00253012	0.079379978	0.030290535	0	0.013706897	0.003644369	0.001426697
0.0538	0.361542649	0.06931633	0.04	0.540715179	0.206455383	0.051601868
0.025920398	0.030560177	0.017340133	0.074626866	0.008077441	0.014739003	0.033970088
0.004230769	0.011079035	0.020264259	0	0.188657858	0.110283583	0.073949863
0.049545455	0.098702941	0.057889418	0.113636364	0.028558904	0.027752009	0.005509637
0.048024691	0.185290509	0.045613513	0.148148148	0.078399658	0.008185681	0.032114947
0.010544218	0.129197567	0.01164339	0.06122449	0.13337038	0.025951152	0.054231397
0.091320755	0.1138064	0.097407071	0	0.163051821	0.074967294	0.100284864
0.023488372	0.001214841	0.064875492	0.023255814	0.173480455	0.070037132	0.034416554
0.07559322	0.340583122	0.038613853	0.254237288	0.248593088	0.119546729	0.142091395
0.020860927	0.060243383	0.008025618	0.086092715	0.00689667	0.005488314	0.00403792
0.001960784	0.011298116	0.004135132	0.019607843	0.125291937	0.033321381	0.005985858
0.041190476	0.017246175	0.035792275	0.015873016	0.006199973	0.008442773	0.00016712
0.073333333	0.065215968	0.059003242	0.125786164	0.03368085	0.003883986	0.016111938
0.002956522	0.007687193	0.012971696	0.008695652	1.29E-05	0.012595467	0.01513433
0.020238095	0.163114985	0.019480024	0.166666667	0.001496451	0.023315157	0.024874914
0.064173228	0.181446745	0.088936573	0.188976378	0.18412967	0.153704546	0.099200151
0.028947368	0.017170415	0.026482489	0.067669173	0.002583439	0.021978507	0.003119218
0.007076923	0.140244133	0.040819491	0.030769231	0.099976877	0.053487572	0.013204956
0.022296296	0.007131314	0.03841451	0.014814815	0.003139242	0.015830033	0.018203283
0.014358974	0.112617909	0.007820129	0.11965812	0.083410605	0.043430752	0.024346506
0.067310924	0.087252703	0.063346927	0.033613445	0.079031552	0.070723462	0.059961014
0.027912088	0.0498686	4.85E-05	0	0.081445463	0.020922063	0.034970294
0.067818182	0.023184699	0.011352816	0.012121212	0.000818796	0.035566665	0.034281413
0.013066667	0.014548909	0.051628011	0.12	0.082585449	0.082079773	0.094331563
0.023399015	0.008131366	0.01420458	0.118226601	0.031781878	0.013804844	0.026340428
0.055135135	0.069603547	0.031229724	0.036036036	0.075752877	0.076249406	0.093740102
0.00107438	0.045474284	0.017112921	0.008264463	0.010482788	0.021444463	0.027528495
0.02106383	0.019388101	0.036400978	0.015957447	0.020713319	0.0030477	0.010593739
0.016349206	0.025405643	0.014044625	0.007936508	0.035942925	0.004146092	0.011005341
0.02859375	0.046928128	0.003255725	0.0234375	0.019390583	0.011998236	0.017303467
0.108125	0.070226842	0.009514141	0.4	0.145497799	0.044909763	0.071559715
0.00046729	0.010680605	0.024153736	0.074766355	0.039963838	0.042056146	0.069824647
0.048618785	0.033757159	0.02864825	0.093922652	0.000881385	0.005122401	0.008466605
0.014090909	0.280672077	0.006606189	0	0.004248792	0.014667338	0.020352624
0.013186813	0.158221944	0.003661439	0	0.074569115	0.085978665	0.096673316
0.040406977	0.009511522	0.010491482	0.110465116	0.010058203	0.012266115	0.022066072
0.012303665	0.038609271	0.00761134	0.057591623	0.034137027	0.046958005	0.041179317
0.16021978	0.163990172	0.068945078	0.010989011	0.079780662	0.035767524	0.023945232
0.07744898	0.162535177	0.046822528	0.244897959	0.095210095	0.044188441	0.063151924
0.001153846	0.229773736	0.019532717	0	0.291053258	0.063677274	0.061640299
0.010927835	0.014598293	0.002657546	0.134020619	0.142849165	0.034526628	0.013706954
0.017160494	0.186763991	0.04180701	0.135802469	0.099900893	0.047670623	0.065829713
0.036263158	0.047628954	0.031822124	0.063157895	0.053101148	0.058454413	0.05310163
0.042076923	0.018954213	0.012141184	0.030769231	0.028628071	0.002538828	0.010933744
0.002337662	0.001333444	0.016593933	0.155844156	0.071122306	0.05988292	0.053195408
0.068679245	0.161381701	0.094394612	0.018867925	0.183779087	0.08751844	0.07732197
0.024642857	0.06568284	0.077289513	0.053571429	0.113691807	0.053871564	0.027616705
0.021428571	0.126520161	0.034744933	0.131868132	0.072205344	0.040788001	0.001112718
0.058347107	0.05390134	0.024091673	0.049586777	0.066780532	0.026608554	0.025874493
0.023333333	0.019479604	0.096805872	0.137254902	0.151612076	0.12085664	0.119628009
0.054689655	0.061889253	0.000331695	0.020689655	0.033036331	0.002144123	0.010080693
0.032369942	0.003136272	0.052872057	0.034682081	0.008090157	0.015321235	0.003589343
0.02247619	0.073341533	0.042560832	0.095238095	0.025668553	0.079963321	0.097234962
0.097714286	0.072468289	0.024124037	0	0.006191254	0.062564741	0.072132765
0.011	0.001381979	0.017135705	0.011111111	0.0900678	0.042146725	0.045441522
0.022586207	0.029569825	0.039316177	0.077586207	0.07390384	0.08456855	0.091852649
0.103565891	0.065261909	0.08841037	0.015503876	0.073994245	0.024420686	0.013706178
0.043888889	0.093325415	0.033510349	0.111111111	0.060512896	0.005024521	0.017418685
0.056363636	0.061289876	0.004510062	0.051948052	0.016186008	0.023728606	0.01295055
0.020546875	0.047461514	0.006584764	0.0078125	0.009073019	0.017438769	0.017304063
0.08	0.042514382	0.054613135	0.034482759	0.047094499	0.015175392	0.051907945
0.072463768	0.000334152	0.043547478	0.086956522	0.019123575	0.044715328	0.06656691
0.032440945	0.005133648	0.040270227	0.078740157	0.052246094	0.025290782	0.01817466
0.049756098	0.000745025	0.039754263	0.146341463	0.008712955	0.002041328	0.017176372
0.035037594	0.051721392	0.021210405	0.263157895	0.0392701	0.002590438	0.015012469
0.033459459	0.037267391	0.010007374	0.016216216	0.063572899	0.068085212	0.067061718
0.064537037	0.031320466	0.027035183	0.046296296	0.006988031	0.043644093	0.005579913
0.025696203	0.150852134	0.013038635	0	0.006952213	0.011638883	0.007749437
0.099830508	0.049488325	0.101749808	0.016949153	0.001442667	0.083239862	0.07966937
0.0185	0.056546785	0.009616852	0.04	0.032286682	0.015977859	0.017469635
0.044303797	0.097005243	0.008164418	0.063291139	0.059502807	0.031835146	0.029260273
0.017969925	0.130250808	0.009726847	0.195488722	0.092604845	0.048959775	0.05700087
0.004594595	0.002323979	0.018919111	0.243243243	0.048231039	0.00941103	0.016799514
0.092047244	0.045158532	0.064575075	0.007874016	0.012642327	0.065110935	0.032999234
0.002033898	0.037042996	0.032650511	0.016949153	0.016327163	0.013014971	0.021131095
0.002926829	0.052533257	0.009937566	0.012195122	0.007724483	0.021347325	0.01502358
0.077090909	0.044378996	0.058471957	0.009090909	0.007692372	0.009867304	0.005632296
0.014457831	0.03216317	0.007678572	0.090361446	0.001878669	0.023420587	0.040001467
0.004122807	0.036585767	0.026957328	0.184210526	0.024107147	0.058620721	0.061591433
0.01890625	0.00752375	0.040432036	0.0625	0.009332359	0.003481627	0.059189737
0.000710383	0.007534578	0.012139742	0.180327869	0.033777456	0.018957086	0.015357763
0.0239801	0.094541366	0.056337423	0.104477612	0.068843481	0.029202134	0.03778562
0.000441176	0.113809075	0.005402733	0.235294118	0.004067814	0.002124001	0.027272281
0.022089552	0.004136429	0.01373439	0.037313433	0.018099771	0.001825361	0.011334775
0.043170732	0.099941273	0.087397506	0.158536585	0.064675959	0.122451131	0.136064855
0.012258065	0.03563069	0.004025059	0.088709677	0.026255823	0.001035629	0.007426969
0.078101266	0.164001797	0.088425359	0.012658228	0.155193184	0.110090521	0.114415905
0.024462366	0.015218742	0.049631755	0.059139785	0.061819917	0.027901926	0.024673954
0.050731707	0.077394039	0.069660559	0.024390244	0.139725197	0.116025506	0.133929741
0.00075	0.112548532	0.00447216	0.0125	0.007793713	0.00153017	0.012995911
0.021481481	0.075724641	0.027126849	0.096296296	0.014368806	0.01934498	0.009030717
0.006923077	0.013501524	0.001776208	0.125874126	0.013970008	0.029725188	0.021321223
0.007021277	0.094253763	0.003547614	0.056737589	0.096473964	0.06068139	0.071886428
0.000948276	0.02459937	0.000358582	0.017241379	0.018994759	0.007707464	0.016070793
0.010285714	0.080224491	0.017069026	0.014285714	0.002937099	0.036213793	0.024116734
0.05227027	0.089665896	0.030411591	0.005405405	0.003891486	0.029786311	0.0419088
0.05	0.13876391	0.013369734	0	0.122739965	0.11623712	0.065135089
0.004079602	0.247891313	0.018052893	0.273631841	0.137526327	0.001050807	0.027288105
0.012631579	0.149061375	0.027109447	0.052631579	0.01844018	0.037106163	0.003543118
0.556041667	0.129121584	0.867283026	0.177083333	0.022979101	0.041171789	0.05744044
0.072214286	0.159333127	0.077312469	0.035714286	0.052209582	0.027171544	0.050307247
0.024545455	0.088846132	0.049043309	0.060606061	0.080677899	0.101793405	0.098366824
0.023473054	0.016010999	0.034827227	0.041916168	0.053183002	0.0656593	0.086161448
0.000901639	0.052670708	0.03216978	0	0.016172628	0.008080279	0.012922193
0.007373737	0.17382288	0.04832551	0.212121212	0.155688662	0.084671098	0.103515008
0.00536	0.057852712	0.001438171	0.032	0.006511414	0.02371283	0.046271362
0.063027523	0.134336762	0.017563846	0.018348624	0.099113254	0.006786451	0.004973945
0.014259259	0.087658799	0.051907857	0.018518519	0.056560022	0.016074428	0.032345807
0.164090909	0.232267745	0.129946709	0.022727273	0.032644012	0.054400878	0.027135329
0.277413793	0.010942948	0.232496722	0.189655172	0.004192944	0.022164312	0.044249173
0.030483871	0.031212376	0.024014258	0	0.048027531	0.032352324	0.025406991
0.016538462	0.008198225	0.001605841	0	0.011012591	0.029220288	0.005592126
0.12890625	0.124402592	0.122981906	0.03125	0.070821881	0.086440682	0.066201448
0.130492958	0.120199515	0.028394242	0.042253521	0.044553837	0.044937349	0.074540259
0.057256637	0.079453487	0.042879965	0.17699115	0.0153047	0.054796945	0.070558261
0.012537313	0.10616963	0.003847492	0.179104478	0.020654593	0.021793992	0.008121092
0.029370079	0.010628399	0.005077632	0.11023622	0.057301559	0.058501416	0.040979701
0.031327434	0.058980246	0.073228144	0.309734513	0.039311029	0.05678187	0.057734329
0.028333333	0.000506743	0.001026851	0	0.018386513	0.019128041	0.025362322
0.031970803	0.168216215	0.077369244	0.058394161	0.101638516	0.063063016	0.071557929
0.000829268	0.044012714	0.002593696	0.024390244	0.004259956	0.031666304	0.038852226
0.018761905	0.078840012	0.007409014	0.152380952	0.024722653	0.027045332	0.013928368
0.07375	0.104429961	0.086401494	0.15	0.134992917	0.113288434	0.117866007
0.053699422	0.011928766	0.063321329	0.052023121	0.047181499	0.074267613	0.083133323
0.094916201	0.043283872	0.041797233	0.245810056	0.042365559	0.052303208	0.051850303
0.022459016	0.033986159	0.004612657	0.221311475	0.008790126	0.029166863	0.033343331
0.023962264	0.016383464	0.03164788	0	0.060837872	0.014515859	0.086010699
0.108333333	0.019191245	0.11464208	0.116666667	0.018575414	0.113788414	0.145582199
0.106146789	0.006038905	0.072893335	0.165137615	0.06489759	0.046985731	0.019724435
0.030769231	0.085287071	0.033791835	0	0.158695955	0.028456908	0.036733921
0.144705882	0.156831508	0.131837134	0.032679739	0.137163549	0.106441523	0.135600869
0.068426966	0.078486256	0.12988187	0.08988764	0.123168002	0.112675613	0.145340137
0.046666667	0.061910476	0.010265138	0.046296296	0.019089946	0.015974469	0.002782045
0.09619469	0.042184365	0.098469692	0.026548673	0.011550296	0.06806669	0.061589131
0.039090909	0.014376103	0.044614387	0.090909091	0.023780592	0.022647048	0.001702395
0.087951807	0.107122999	0.130665239	0.048192771	0.171134581	0.146913184	0.131817002
0.018382353	0.181410469	0.001591851	0.014705882	0.051373762	0.016781863	0.002788319
0.043555556	0.240379986	0.07375234	0.022222222	0.075427331	0.047417026	0.053312259
0.097333333	0.076250915	0.048621686	0.125	0.021855291	0.014739291	0.018992424
0.025130435	0.071189746	0.045261085	0.034782609	0.068099909	0.002656024	0.023522949
0.014347826	0.093502386	0.009659145	0.02173913	0.000421275	0.011255015	0.000461413
0.09049505	0.033208626	0.074054907	0.059405941	0.046883838	0.036493056	0.012381525
0.111126761	0.181522036	0.168194408	0.183098592	0.111138142	0.143675092	0.170294265
0.011862745	0.095611744	0.037741642	0.117647059	0.058355369	0.013630512	0.008157618
0.016396396	0.039381317	0.029409048	0.162162162	0.013404984	0.055541992	0.081932068
0.000325203	0.022877573	0.00572248	0.024390244	0.016210354	0.016092006	0.004563184
0.035688073	0.024679218	0.013697143	0.018348624	0.025967169	0.013258138	0.013086161
0.039497207	0.068988227	0.032444704	0.011173184	0.040288233	0.071214388	0.092755962
0.15969697	0.066335156	0.1625	0.127272727	0.099431633	0.09200273	0.109062796
0.083496503	0.109357407	0.078194998	0.118881119	0.074324921	0.054232724	0.057384784
0.010175439	0.031821292	0.017210442	0	0.029422225	0.064271291	0.072013253
0.054727273	0.062591447	0.049935173	0.048484848	0.069299224	0.003127404	0.014789188
0.036504065	0.00223556	0.030918959	0.032520325	0.030027374	0.057250666	0.063276213
0.313617021	0.332460167	0.240145338	0.063829787	0.206165314	0.220903194	0.170414296
0.032956522	0.059667499	0.042316934	0.208695652	0.016783407	0.020487047	0.019486535
0.046181818	0.004168568	0.008814101	0.036363636	0.058314375	0.033947615	0.050175199
0.000352941	0.092757349	0.009711322	0.023529412	0.045946548	0.027430007	0.026340081
0.020810811	0.101871606	0.046774684	0	0.014288928	0.040134636	0.058393942
0.00462963	0.071507704	0.003756488	0.055555556	0.008349171	0.023575253	0.049386766
0.075333333	0.026715948	0.00953481	0.053333333	0.039010111	0.021287944	0.01449117
0.036785714	0.017440058	0.049194772	0.092857143	0.039498683	0.035139901	0.039465332
0.07313253	0.102871455	0.045736106	0.036144578	0.116061935	0.080614113	0.069576034
0.003019802	0.037989349	0.025664377	0.044554455	0.003455889	0.037169655	0.050386108
0.011639344	0.044629249	0.010882643	0.016393443	0.005947989	0.022467691	0.01779031
0.099506173	0.012830254	0.011537811	0.185185185	0.071425167	0.085818915	0.090883985
0.01075	0.076903682	0.00947752	0.0125	0.055642223	0.048202324	0.014102268
0.001025641	0.061726694	0.00944982	0.282051282	0.112518767	0.027430803	0.031534048
0.024464286	0.00343486	0.027174995	0.029761905	0.032685779	0.015714191	0.019618171
0.07862069	0.051869687	0.065973817	0.098522167	0.014895585	0.041568249	0.051225183
0.041472868	0.018300297	0.034157213	0.100775194	0.007288023	0.016232276	0.027192582
0.0075	0.147149446	0.028855492	0.014705882	0.044245888	0.008331972	0.003460379
0.005625	0.079416529	0.015349547	0.03125	0.040109634	0.056197723	0.049755176
0.040120482	0.184630174	0.063112741	0.012048193	0.000470081	0.001639952	0.004441227
0.036792453	0.204280443	0.042729792	0.018867925	0.305534867	0.09174059	0.106317988
0.028970588	0.106338757	0.035544339	0.051470588	0.070341166	0.036868712	0.041962455
0.073035714	0.004494888	0.009067467	0.151785714	0.004543304	0.028872626	0.026257787
0.059506173	0.483088482	0.153310988	0.462962963	0.458091642	0.330009225	0.246108161
0.025543478	0.186320205	0.032340423	0.010869565	0.090412803	0.06048045	0.039011085
0.026049383	0.109241832	0.031927697	0.024691358	0.004691324	0.059122721	0.062049112
0.016642336	0.050873149	0.033148216	0.058394161	0.015651062	0.038829943	0.053130547
0.05859375	0.040949424	0.005268216	0.03125	0.01460731	0.002308249	0.012681484
0.03030303	0.011227797	0.063772144	0.060606061	0.073637298	0.011080308	0.03425708
0.05744186	0.129625437	0.095297082	0.209302326	0.117655643	0.096216601	0.112236999
0.011818182	0.00236047	0.000505747	0.099173554	0.00265793	0.001631682	0.011853998
0.018714286	0.040443455	0.012249538	0.078571429	0.002167947	0.026830619	0.004020146
0.25352459	0.255859428	0.25089783	0.385245902	0.295054451	0.27670063	0.286658115
0.060865385	0.107253022	0.071931472	0.067307692	0.157342544	0.046457291	0.011455022
0.009909091	0.082301362	0.02038276	0.045454545	0.03874692	0.048775829	0.062675407
0.022651934	0.020423936	0.025848389	0.055248619	0.005059427	0.008372439	0.002978162
0.031157025	0.085072144	0.026566498	0.033057851	0.052184365	0.009905098	0.008659804
0.042534247	0.244603921	0.128150888	0.267123288	0.168851617	0.095007073	0.09599231
0.014806202	0.01250349	0.012838083	0.031007752	0.011533989	0.006750536	0.011705029
0.092093023	0.008863926	0.022744231	0.085271318	0.024908672	0.045242487	0.053254593
0.024328358	0.029506204	0.022510358	0.089552239	0.084978701	0.017373839	0.006536341
0.049857143	0.094467986	0.02312949	0.157142857	0.054119873	0.011915152	0.039095524
0.005865922	0.038463914	0.012916693	0	0.017070237	0.018005201	0.018988071
0.000628272	0.021123004	0.003378024	0.104712042	0.005333786	0.005090763	0.010815046
0.002439024	0.016275656	0.006334165	0.006097561	0.006574863	0.01864624	0.040326467
0.026967742	0.054606942	0.004424458	0.129032258	0.087134183	0.090721672	0.092976429
0.014255319	0.249648552	0.036971559	0.063829787	0.085695957	0.077508318	0.051648891
0.014153846	0.129008548	0.004038767	0.030769231	0.023313376	0.01718885	0.071659734
7.75E-05	0.011739619	0.005125415	0	0.011793329	0.014401695	0.01465447
0.023504274	0.010576724	0.040819543	0.025641026	0.025642982	0.068476033	0.053226504
0.021578947	0.047264092	0.043848826	0.022556391	0.057322567	0.000686301	0.02387771
0.071204188	0.052975544	0.087761125	0.052356021	0.080091387	0.095834862	0.112573034
0.018412698	0.196825269	0.00775419	0.015873016	0.069711715	0.010819571	0.046886747
0.038307692	0.151809599	0.020662396	0.046153846	0.018650348	0.04445167	0.056229988
0.003974359	0.067004869	0.007706275	0.205128205	0.074235965	0.065974211	0.07045159
0.034227642	0.040634493	0.000348223	0.008130081	0.000498206	0.026974624	0.011664662
0.088630137	0.08706793	0.013479468	0.150684932	0.072858105	0.087667073	0.086171294
0.024868421	0.158913391	0.032688241	0.315789474	0.160899012	0.024489855	0.024690327
0.020925926	0.054304155	0.007275146	0.191358025	0.034602036	0.011117064	0.006729503
0.014183673	0.077746735	0.005944233	0.142857143	0.038218051	0.000189256	0.008785637
0.022627119	0.014164374	0.005500664	0.06779661	0.01575567	0.011221546	0.020156214
0.023046875	0.091444443	0.032910705	0.1640625	0.066831112	0.056122422	0.078409672
0.004864865	0.014933355	0.020437705	0.135135135	0.039407679	0.001053104	0.011344703
0.014797688	0.017476688	0.078401334	0.052023121	0.065904033	0.101916363	0.104214001
0.033257576	0.058745255	0.000375805	0.037878788	0.025175268	0.063712611	0.100002636
0.001363636	0.03219257	0.032366608	0.060606061	0.045092843	0.063375993	0.068465955
0.015714286	0.00034091	0.004605611	0.007936508	0.042978135	0.014605265	0.057781038
0.003988764	0.009213826	0.001190614	0.005617978	0.010147952	0.012027098	0.0170859
0.033134328	0.090701906	0.037929592	0.186567164	0.028850385	0.025932881	0.011661359
0.028026316	0.065442856	0.006092674	0.052631579	0.002860722	0.005238985	0.028077979
0.000955414	0.060606929	0.008563971	0.038216561	0.004782707	0.024314346	0.040454743
0.041230769	0.05732604	0.063617824	0.153846154	0.097153179	0.033028471	0.014646325
0.109122807	0.091039435	0.069036718	0.210526316	0.038977305	0.074476409	0.108080078
0.029411765	0.03684912	0.057142549	0.011764706	0.029069519	0.01883877	0.01261112
0.016444444	0.142874134	0.010114797	0	0.006151072	0.017466227	0.028300391
0.015606061	0.041297691	0.085717577	0.045454545	0.04310342	0.060096683	0.055018396
0.164819277	0.028684543	0.18362197	0.289156627	0.039054319	0.030260661	0.011090842
0.001309524	0.20156085	0.001554489	0.035714286	0.184117181	0.075212025	0.060262135
0.013548387	0.04732547	0.010965409	0.080645161	0.020580969	0.022848806	0.026583272
0.080909091	0.02477341	0.092114449	0.102272727	0.101035205	0.076686946	0.088527159
0.036216216	0.004985668	0.061633033	0.067567568	0.012041556	0.007267823	0.009091145
0.007272727	0.151401821	0.023122317	0.038961039	0.055390197	0.011416051	0.004845557
0.008345324	0.097247359	0.051164366	0.043165468	0.063828064	0.047360208	0.022284309
0.021465517	0.044311717	0.025399833	0.00862069	0.043722482	0.02488794	0.000715058
0.010275229	0.051243282	0.034420328	0.027522936	0.138246659	0.030030767	0.016699835
0.041147541	0.030834805	0.003496326	0.008196721	0.029022467	0.015127401	0.006638824
0.215606061	0.249414322	0.22999041	0.151515152	0.163221995	0.194023826	0.19386384
0.046938776	0.294046304	0.032554938	0.081632653	0.075233459	0.038225446	0.010820506
0.026397059	0.028116717	0.015127294	0.051470588	0.04135446	0.031504575	0.046963636
0.007283951	0.081806647	0.00345847	0.086419753	0.053099927	0.027775988	0.034071369
0.000253165	0.094387074	0.015826648	0.050632911	0.032014485	0.025248371	0.062057785
0.074736842	0.06446154	0.00633213	0.210526316	0.00515553	0.013333973	0.00152628
0.032285714	0.013171151	0.034575435	0.014285714	0.039516449	0.07146977	0.070731899
0.051904762	0.032436917	0.063488733	0	0.06219219	0.037076768	0.06766174
0.079264706	0.050206922	0.032049852	0.029411765	0.100179111	0.069144305	0.097861514
0.073939394	0.041342188	0.069121736	0.060606061	0.05021968	0.022748427	0.009960521
0.105539906	0.113149943	0.037609333	0.126760563	0.043020616	0.050879107	0.049828185
0.1833	0.169242456	0.15529068	0.3	0.158067017	0.159501343	0.147384262
0.007744361	0.059729552	0.003062772	0.015037594	0.062766857	0.01801432	0.017496209
0.099361702	0.003052485	0.073386984	0.106382979	0.059864856	0.06272596	0.066149935
0.054012739	0.117127889	0.02222117	0.044585987	0.052853724	0.018227352	0.011074868
0.035098039	0.203286011	0.028070786	0.333333333	0.139022079	0.106284272	0.108506446
0.021323529	0.009953395	0.003575381	0.073529412	0.030623155	0.000982958	0.020674425
0.029781421	0.211313825	0.002294405	0.202185792	0.112254825	0.037199093	0.052279696
0.005945946	0.096903744	0.045946894	0.054054054	0.036089201	0.004476083	0.004941992
0.086727273	0.145717939	0.070002608	0.036363636	0.099648007	0.038974831	0.000880155
0.005140845	0.034069515	0.009470872	0.105633803	0.00587141	0.018625824	0.025562877
0.005192308	0.0766172	0.006698682	0	0.128971173	0.019465667	0.035432375
0.105316456	0.156890569	0.03536939	0.170886076	0.14249961	0.091416274	0.074450239
0.051343284	0.073097522	0.031389948	0.059701493	0.055933084	0.026178958	0.024540004
0.011730769	0.013116544	0.015379319	0.019230769	0.091787852	0.005062764	0.001888935
0.039692308	0.093896433	0.050377401	0.076923077	0.080908986	0.059889886	0.073094373
0.045918367	0.063154881	0.051443372	0.06122449	0.030340701	0.009046282	0.023034154
0.091271186	0.009460283	0.040093309	0.093220339	0.002973977	0.04663545	0.022454084
0.035555556	0.067082301	0.01195293	0.083333333	0.021368345	0.001323806	0.034630987
0.033492063	0.024464233	0.009015765	0.158730159	0.036628541	0.017146156	0.029593513
0.006222222	0.1015777	0.013700782	0.011111111	0.001922692	0.004919095	0.005803172
0.061436782	0.054915231	0.046379791	0.126436782	0.064354732	0.088308926	0.088866837
0.008307692	0.062832206	0.031330578	0.1	0.09149657	0.042574486	0.080211815
0.005641026	0.035618195	0.003916618	0.012820513	0.223232954	0.103532547	0.076041002
0.102	0.17161542	0.086748625	0.042105263	0.117332458	0.088822455	0.088845504
0.029937107	0.197566531	0.076154025	0.132075472	0.107053745	0.053680228	0.074165776
0.040495868	0.039351503	0.04227643	0.041322314	0.008928725	0.003437452	0.001793412
0.008673469	0.069834499	0.038064762	0.193877551	0.02668949	0.07984683	0.097901013
0.027338129	0.124039376	0.02218573	0.208633094	0.063495115	0.029654304	0.052189559
0.025045045	0.029516401	0.024461351	0.117117117	0.001018284	0.016333984	0.013160431
0.03078125	0.154821604	0.018118858	0.03125	0.017369032	0.019374907	0.035376608
0.0132	0.165502968	0.050121994	0.04	0.230055389	0.049613953	0.032658539
0.045728643	0.04362019	0.040390551	0.060301508	0.026628197	0.007048104	0.005394634
0.006904762	0.226819493	0.024630138	0	0.073148182	0.027331943	0.031344641


==> figs/design-inference-lat.txt <==
RFR	5.415690104
XGBoost	0.615071615
MLP-2	29.9211425
MLP-3	36.404541
MLP-4	43.3833005

==> figs/design-train-lat.txt <==
RFR	0.6523
XGBoost	2.9431

==> figs/hwcloud-p90-cvs.txt <==
0.028027, 0.000000
0.066187, 0.018182
0.071487, 0.036364
0.076731, 0.054545
0.085563, 0.072727
0.100478, 0.090909
0.100579, 0.109091
0.108026, 0.127273
0.120953, 0.145455
0.146144, 0.163636
0.154805, 0.181818
0.155503, 0.200000
0.161627, 0.218182
0.162525, 0.236364
0.169374, 0.254545
0.174432, 0.272727
0.175320, 0.290909
0.177154, 0.309091
0.179308, 0.327273
0.181202, 0.345455
0.189311, 0.363636
0.201492, 0.381818
0.207071, 0.400000
0.212212, 0.418182
0.213909, 0.436364
0.214392, 0.454545
0.217884, 0.472727
0.219586, 0.490909
0.219850, 0.509091
0.223179, 0.527273
0.228490, 0.545455
0.229949, 0.563636
0.245147, 0.581818
0.245965, 0.600000
0.248773, 0.618182
0.261980, 0.636364
0.263585, 0.654545
0.266960, 0.672727
0.268317, 0.690909
0.270588, 0.709091
0.272576, 0.727273
0.277608, 0.745455
0.293818, 0.763636
0.294711, 0.781818
0.298671, 0.800000
0.299823, 0.818182
0.326471, 0.836364
0.345796, 0.854545
0.349906, 0.872727
0.367724, 0.890909
0.369421, 0.909091
0.412513, 0.927273
0.417377, 0.945455
0.501085, 0.963636
0.529905, 0.981818


==> figs/hwcloud-util-cdf.txt <==
cpuUtil	memUtil	ratio
0.049091	0.285412	0
0.049091	0.29381	0.000772
0.049318	0.300952	0.001543
0.049318	0.301067	0.002315
0.049318	0.302133	0.003086
0.049318	0.305056	0.003858
0.049545	0.305955	0.00463
0.049545	0.306712	0.005401
0.049773	0.308415	0.006173
0.049773	0.314225	0.006944
0.049773	0.31831	0.007716
0.049773	0.320704	0.008488
0.05	0.322857	0.009259
0.05	0.32475	0.010031
0.05	0.331739	0.010802
0.05	0.378971	0.011574
0.05	0.454667	0.012346
0.050227	0.454667	0.013117
0.050227	0.460308	0.013889
0.050227	0.462407	0.01466
0.050227	0.4665	0.015432
0.050455	0.490612	0.016204
0.050455	0.490612	0.016975
0.050455	0.491	0.017747
0.050455	0.491	0.018519
0.050455	0.491961	0.01929
0.050455	0.491961	0.020062
0.050455	0.513871	0.020833
0.050455	0.513871	0.021605
0.050455	0.513871	0.022377
0.050455	0.539556	0.023148
0.050455	0.539556	0.02392
0.050455	0.555532	0.024691
0.050682	0.559512	0.025463
0.050682	0.559512	0.026235
0.050732	0.562982	0.027006
0.050909	0.562982	0.027778
0.050909	0.562982	0.028549
0.051136	0.567179	0.029321
0.051136	0.567179	0.030093
0.051136	0.575128	0.030864
0.051136	0.575128	0.031636
0.051364	0.576585	0.032407
0.051364	0.576585	0.033179
0.051364	0.577317	0.033951
0.051364	0.578654	0.034722
0.051364	0.578654	0.035494
0.051364	0.578654	0.036265
0.051591	0.578974	0.037037
0.051591	0.578974	0.037809
0.051591	0.579118	0.03858
0.051591	0.579268	0.039352
0.051818	0.58	0.040123
0.051818	0.58	0.040895
0.051818	0.580882	0.041667
0.051818	0.581951	0.042438
0.051957	0.582564	0.04321
0.051957	0.582564	0.043981
0.052222	0.582791	0.044753
0.052222	0.582791	0.045525
0.052444	0.583	0.046296
0.052444	0.583077	0.047068
0.0525	0.583077	0.04784
0.0525	0.583077	0.048611
0.0525	0.58359	0.049383
0.0525	0.58359	0.050154
0.052609	0.583824	0.050926
0.052609	0.583846	0.051698
0.052667	0.583846	0.052469
0.052667	0.584103	0.053241
0.052667	0.584103	0.054012
0.052667	0.584737	0.054784
0.052826	0.584737	0.055556
0.052826	0.585	0.056327
0.052826	0.585	0.057099
0.052826	0.585192	0.05787
0.052826	0.585192	0.058642
0.052826	0.585192	0.059414
0.052917	0.585349	0.060185
0.052955	0.585641	0.060957
0.052955	0.585641	0.061728
0.052955	0.586579	0.0625
0.052955	0.586579	0.063272
0.053043	0.586842	0.064043
0.053043	0.586842	0.064815
0.053043	0.588182	0.065586
0.053111	0.588302	0.066358
0.053111	0.588302	0.06713
0.053182	0.588302	0.067901
0.053182	0.5885	0.068673
0.053261	0.589091	0.069444
0.053261	0.589091	0.070216
0.053261	0.589231	0.070988
0.053261	0.589231	0.071759
0.053261	0.589388	0.072531
0.053478	0.589388	0.073302
0.053478	0.589388	0.074074
0.053478	0.589623	0.074846
0.053556	0.589623	0.075617
0.053636	0.589623	0.076389
0.053636	0.589688	0.07716
0.053636	0.589737	0.077932
0.053636	0.589737	0.078704
0.053659	0.590526	0.079475
0.053696	0.590526	0.080247
0.053696	0.590789	0.081019
0.053778	0.590789	0.08179
0.053778	0.590943	0.082562
0.053913	0.590943	0.083333
0.054	0.590943	0.084105
0.054	0.590976	0.084877
0.054	0.591351	0.085648
0.054043	0.591351	0.08642
0.054091	0.591515	0.087191
0.054091	0.592121	0.087963
0.05413	0.592453	0.088735
0.05413	0.592453	0.089506
0.05413	0.592453	0.090278
0.05413	0.592564	0.091049
0.054255	0.592564	0.091821
0.054255	0.592653	0.092593
0.054255	0.592653	0.093364
0.054318	0.592653	0.094136
0.054318	0.593256	0.094907
0.054318	0.59359	0.095679
0.054318	0.59359	0.096451
0.054348	0.593846	0.097222
0.054348	0.593846	0.097994
0.054348	0.594359	0.098765
0.054375	0.594359	0.099537
0.054375	0.594359	0.100309
0.054468	0.594545	0.10108
0.054468	0.594615	0.101852
0.054468	0.595	0.102623
0.054468	0.595135	0.103395
0.054545	0.595135	0.104167
0.054545	0.595152	0.104938
0.054583	0.595385	0.10571
0.054583	0.595385	0.106481
0.054667	0.595455	0.107253
0.054667	0.59549	0.108025
0.054667	0.59549	0.108796
0.054773	0.59549	0.109568
0.054773	0.595625	0.11034
0.054773	0.596053	0.111111
0.054773	0.596053	0.111883
0.054783	0.596122	0.112654
0.054783	0.596122	0.113426
0.054783	0.596122	0.114198
0.054792	0.596216	0.114969
0.054792	0.596216	0.115741
0.054894	0.59625	0.116512
0.055	0.59625	0.117284
0.055	0.596341	0.118056
0.055	0.596531	0.118827
0.055	0.596531	0.119599
0.055	0.596531	0.12037
0.055	0.596579	0.121142
0.055	0.596579	0.121914
0.055	0.596667	0.122685
0.055	0.596905	0.123457
0.055106	0.596923	0.124228
0.055208	0.596923	0.125
0.055217	0.596923	0.125772
0.055227	0.597105	0.126543
0.055227	0.597105	0.127315
0.055227	0.597561	0.128086
0.055227	0.597805	0.128858
0.055227	0.597805	0.12963
0.055227	0.597885	0.130401
0.055227	0.597885	0.131173
0.055227	0.597885	0.131944
0.055319	0.598333	0.132716
0.055333	0.598684	0.133488
0.055333	0.598684	0.134259
0.055333	0.59878	0.135031
0.055333	0.599211	0.135802
0.055333	0.599211	0.136574
0.055417	0.599231	0.137346
0.055417	0.599268	0.138117
0.055455	0.599459	0.138889
0.055455	0.599459	0.13966
0.055455	0.599615	0.140432
0.055532	0.599615	0.141204
0.055556	0.599615	0.141975
0.055556	0.6	0.142747
0.055652	0.6	0.143519
0.055652	0.601111	0.14429
0.055682	0.601111	0.145062
0.055682	0.60125	0.145833
0.055682	0.601667	0.146605
0.055682	0.601667	0.147377
0.055682	0.601875	0.148148
0.055682	0.601875	0.14892
0.055682	0.601875	0.149691
0.055745	0.601961	0.150463
0.055745	0.601961	0.151235
0.055745	0.601961	0.152006
0.055778	0.602	0.152778
0.055778	0.602	0.153549
0.055833	0.602	0.154321
0.055833	0.602162	0.155093
0.055833	0.602162	0.155864
0.055909	0.602222	0.156636
0.055909	0.602222	0.157407
0.055909	0.602581	0.158179
0.055957	0.602632	0.158951
0.055957	0.602632	0.159722
0.055957	0.602745	0.160494
0.056042	0.602745	0.161265
0.056042	0.602745	0.162037
0.056042	0.603137	0.162809
0.056042	0.603137	0.16358
0.056042	0.603137	0.164352
0.05617	0.603415	0.165123
0.05617	0.60359	0.165895
0.05617	0.603684	0.166667
0.056222	0.603684	0.167438
0.056222	0.603725	0.16821
0.056222	0.603725	0.168981
0.056222	0.603725	0.169753
0.056222	0.603871	0.170525
0.056222	0.604	0.171296
0.056222	0.604118	0.172068
0.056222	0.604118	0.17284
0.056222	0.604118	0.173611
0.056222	0.604865	0.174383
0.056222	0.605128	0.175154
0.05625	0.605313	0.175926
0.05625	0.605319	0.176698
0.056364	0.605319	0.177469
0.056364	0.605319	0.178241
0.056383	0.605366	0.179012
0.056383	0.605556	0.179784
0.056429	0.605556	0.180556
0.056429	0.605625	0.181327
0.056429	0.605745	0.182099
0.056444	0.605745	0.18287
0.056444	0.605745	0.183642
0.056458	0.605745	0.184414
0.056591	0.605745	0.185185
0.056591	0.605745	0.185957
0.056596	0.605897	0.186728
0.056667	0.606098	0.1875
0.056667	0.606341	0.188272
0.056667	0.606389	0.189043
0.056667	0.606389	0.189815
0.056667	0.606486	0.190586
0.056667	0.606667	0.191358
0.056667	0.606667	0.19213
0.056667	0.607297	0.192901
0.056667	0.607297	0.193673
0.056786	0.607436	0.194444
0.056786	0.6075	0.195216
0.056786	0.6078	0.195988
0.056875	0.6078	0.196759
0.056889	0.6078	0.197531
0.056889	0.607805	0.198302
0.056889	0.607843	0.199074
0.056889	0.607843	0.199846
0.057143	0.607843	0.200617
0.057143	0.608108	0.201389
0.057143	0.60825	0.20216
0.057174	0.608511	0.202932
0.057174	0.608511	0.203704
0.057234	0.608511	0.204475
0.057273	0.60878	0.205247
0.057273	0.608919	0.206019
0.057273	0.608919	0.20679
0.057333	0.608919	0.207562
0.057333	0.608919	0.208333
0.057447	0.608974	0.209105
0.057447	0.6092	0.209877
0.057455	0.6092	0.210648
0.057455	0.6092	0.21142
0.057455	0.60925	0.212191
0.0575	0.6096	0.212963
0.057556	0.6096	0.213735
0.057556	0.6096	0.214506
0.057556	0.609722	0.215278
0.057556	0.609722	0.216049
0.057556	0.61	0.216821
0.057556	0.61	0.217593
0.057556	0.61	0.218364
0.057609	0.610213	0.219136
0.057609	0.610213	0.219907
0.057708	0.610213	0.220679
0.057708	0.6105	0.221451
0.057826	0.610513	0.222222
0.057917	0.610541	0.222994
0.058	0.610541	0.223765
0.058	0.610541	0.224537
0.058	0.610571	0.225309
0.058	0.610571	0.22608
0.058085	0.610976	0.226852
0.058085	0.611	0.227623
0.058085	0.611064	0.228395
0.058095	0.611064	0.229167
0.058125	0.611064	0.229938
0.058214	0.611282	0.23071
0.058214	0.611429	0.231481
0.058214	0.611429	0.232253
0.058298	0.6116	0.233025
0.058298	0.6116	0.233796
0.058333	0.6116	0.234568
0.058542	0.611739	0.23534
0.058667	0.611739	0.236111
0.058667	0.611739	0.236883
0.058723	0.611795	0.237654
0.05875	0.6118	0.238426
0.058889	0.6118	0.239198
0.058889	0.6118	0.239969
0.058913	0.611837	0.240741
0.058936	0.611837	0.241512
0.058936	0.611837	0.242284
0.059149	0.611944	0.243056
0.059149	0.611944	0.243827
0.059167	0.611951	0.244599
0.059167	0.61225	0.24537
0.059167	0.612391	0.246142
0.059167	0.612391	0.246914
0.059348	0.612391	0.247685
0.059556	0.6125	0.248457
0.059556	0.612609	0.249228
0.059556	0.612609	0.25
0.059556	0.612609	0.250772
0.059556	0.612609	0.251543
0.059556	0.612609	0.252315
0.059556	0.612609	0.253086
0.059556	0.612653	0.253858
0.059565	0.612653	0.25463
0.059565	0.612653	0.255401
0.059778	0.61275	0.256173
0.059778	0.61275	0.256944
0.059778	0.612973	0.257716
0.059778	0.613	0.258488
0.059787	0.613	0.259259
0.059787	0.613	0.260031
0.059792	0.613043	0.260802
0.06	0.613043	0.261574
0.06	0.613043	0.262346
0.06	0.61359	0.263117
0.06	0.61359	0.263889
0.06	0.613696	0.26466
0.06	0.613696	0.265432
0.06	0.613696	0.266204
0.060213	0.613913	0.266975
0.060217	0.613913	0.267747
0.060217	0.613913	0.268519
0.060222	0.613947	0.26929
0.060222	0.61413	0.270062
0.060417	0.61413	0.270833
0.060638	0.61413	0.271605
0.060638	0.614167	0.272377
0.060652	0.614167	0.273148
0.060652	0.614167	0.27392
0.060714	0.614167	0.274691
0.060714	0.614286	0.275463
0.060714	0.614286	0.276235
0.060833	0.614348	0.277006
0.060851	0.614348	0.277778
0.060851	0.614348	0.278549
0.060889	0.614348	0.279321
0.060889	0.614348	0.280093
0.060889	0.614348	0.280864
0.061042	0.61439	0.281636
0.061042	0.614571	0.282407
0.061042	0.614571	0.283179
0.061111	0.614634	0.283951
0.061111	0.614722	0.284722
0.061111	0.614857	0.285494
0.061277	0.614857	0.286265
0.061333	0.614857	0.287037
0.061333	0.614857	0.287809
0.061458	0.614865	0.28858
0.061489	0.615217	0.289352
0.061778	0.615217	0.290123
0.061778	0.615217	0.290895
0.061778	0.615217	0.291667
0.061778	0.615217	0.292438
0.061786	0.615217	0.29321
0.061786	0.615306	0.293981
0.061786	0.615306	0.294753
0.061875	0.615306	0.295525
0.061915	0.615429	0.296296
0.061915	0.615429	0.297068
0.062	0.615435	0.29784
0.062	0.615435	0.298611
0.062	0.615435	0.299383
0.062083	0.615435	0.300154
0.062128	0.615435	0.300926
0.062222	0.615435	0.301698
0.062222	0.615435	0.302469
0.062245	0.615435	0.303241
0.062281	0.615435	0.304012
0.062281	0.615652	0.304784
0.062281	0.615652	0.305556
0.062292	0.615652	0.306327
0.06234	0.615714	0.307099
0.06234	0.615714	0.30787
0.06234	0.615714	0.308642
0.062444	0.615714	0.309414
0.062444	0.615714	0.310185
0.062449	0.615714	0.310957
0.062553	0.615714	0.311728
0.062553	0.615833	0.3125
0.062553	0.615833	0.313272
0.062667	0.61587	0.314043
0.062667	0.61587	0.314815
0.062766	0.61587	0.315586
0.062766	0.615897	0.316358
0.062889	0.616	0.31713
0.062889	0.616	0.317901
0.062889	0.616087	0.318673
0.062889	0.616087	0.319444
0.062889	0.616087	0.320216
0.062889	0.616087	0.320988
0.062917	0.616087	0.321759
0.063061	0.616087	0.322531
0.063111	0.616087	0.323302
0.063111	0.616087	0.324074
0.063111	0.616087	0.324846
0.063125	0.616087	0.325617
0.063125	0.616087	0.326389
0.063125	0.616087	0.32716
0.063125	0.616111	0.327932
0.063191	0.616522	0.328704
0.063191	0.616522	0.329475
0.063265	0.616522	0.330247
0.063478	0.616522	0.331019
0.063478	0.616522	0.33179
0.063542	0.616522	0.332562
0.063617	0.616571	0.333333
0.063696	0.616571	0.334105
0.063696	0.616667	0.334877
0.063696	0.616667	0.335648
0.063913	0.616667	0.33642
0.063913	0.616667	0.337191
0.064035	0.616667	0.337963
0.064035	0.616667	0.338735
0.064035	0.616739	0.339506
0.064035	0.616739	0.340278
0.064035	0.616739	0.341049
0.064035	0.616857	0.341821
0.064048	0.616857	0.342593
0.064082	0.616923	0.343364
0.064082	0.616957	0.344136
0.06413	0.616957	0.344907
0.06413	0.616957	0.345679
0.064167	0.617027	0.346451
0.064167	0.617143	0.347222
0.064222	0.617143	0.347994
0.064222	0.617143	0.348765
0.064255	0.617143	0.349537
0.064255	0.617143	0.350309
0.064286	0.617179	0.35108
0.064375	0.617568	0.351852
0.064667	0.617714	0.352623
0.064667	0.617714	0.353395
0.064681	0.617714	0.354167
0.064694	0.617714	0.354938
0.064783	0.617714	0.35571
0.064783	0.617714	0.356481
0.064783	0.617755	0.357253
0.064783	0.617755	0.358025
0.064783	0.617755	0.358796
0.064792	0.617838	0.359568
0.064894	0.617917	0.36034
0.064894	0.617917	0.361111
0.064898	0.617917	0.361883
0.064898	0.618043	0.362654
0.065	0.618043	0.363426
0.065	0.618043	0.364198
0.065	0.618261	0.364969
0.065	0.618261	0.365741
0.065	0.618261	0.366512
0.065	0.618261	0.367284
0.065088	0.618261	0.368056
0.065088	0.618261	0.368827
0.065088	0.618261	0.369599
0.065208	0.618261	0.37037
0.065208	0.618261	0.371142
0.065217	0.618333	0.371914
0.065217	0.618333	0.372685
0.065217	0.618333	0.373457
0.065217	0.618333	0.374228
0.065306	0.618333	0.375
0.065417	0.618378	0.375772
0.06551	0.618421	0.376543
0.065652	0.618462	0.377315
0.065652	0.618611	0.378086
0.065652	0.618611	0.378858
0.065652	0.618649	0.37963
0.065652	0.618649	0.380401
0.065789	0.618649	0.381173
0.065789	0.618649	0.381944
0.065789	0.618718	0.382716
0.065833	0.61875	0.383488
0.06587	0.61875	0.384259
0.06587	0.61875	0.385031
0.066	0.618857	0.385802
0.066042	0.618857	0.386574
0.066042	0.618889	0.387346
0.066087	0.618889	0.388117
0.066087	0.618889	0.388889
0.066087	0.618889	0.38966
0.0662	0.618913	0.390432
0.066316	0.618913	0.391204
0.066316	0.618913	0.391975
0.066316	0.618913	0.392747
0.066458	0.618913	0.393519
0.066491	0.618913	0.39429
0.066491	0.618919	0.395062
0.066491	0.618974	0.395833
0.066531	0.618974	0.396605
0.066809	0.618974	0.397377
0.066809	0.618974	0.398148
0.066875	0.61913	0.39892
0.066939	0.61913	0.399691
0.066957	0.61913	0.400463
0.066957	0.619167	0.401235
0.067021	0.619167	0.402006
0.067021	0.619167	0.402778
0.067021	0.619184	0.403549
0.067021	0.619184	0.404321
0.067021	0.619184	0.405093
0.067143	0.619211	0.405864
0.067391	0.619231	0.406636
0.067391	0.619348	0.407407
0.0675	0.619348	0.408179
0.0675	0.619348	0.408951
0.0676	0.619348	0.409722
0.067755	0.619348	0.410494
0.067826	0.619348	0.411265
0.067826	0.619429	0.412037
0.067826	0.619429	0.412809
0.067917	0.619444	0.41358
0.067917	0.619444	0.414352
0.068	0.619444	0.415123
0.068	0.619444	0.415895
0.068	0.619592	0.416667
0.068043	0.619592	0.417438
0.068043	0.619592	0.41821
0.068125	0.619796	0.418981
0.068125	0.619796	0.419753
0.068125	0.619796	0.420525
0.068125	0.62	0.421296
0.068125	0.62	0.422068
0.068276	0.62	0.42284
0.068276	0.620217	0.423611
0.068276	0.620217	0.424383
0.0686	0.620217	0.425154
0.068621	0.62027	0.425926
0.068621	0.62027	0.426698
0.068621	0.620278	0.427469
0.068723	0.620278	0.428241
0.068723	0.620278	0.429012
0.068723	0.620286	0.429784
0.068723	0.620286	0.430556
0.068776	0.620556	0.431327
0.0688	0.620556	0.432099
0.068837	0.620652	0.43287
0.068846	0.620652	0.433642
0.06898	0.620652	0.434414
0.069167	0.620789	0.435185
0.069167	0.620811	0.435957
0.069375	0.620811	0.436728
0.069375	0.621042	0.4375
0.069574	0.621042	0.438272
0.069574	0.621042	0.439043
0.069574	0.621053	0.439815
0.069574	0.621111	0.440586
0.069574	0.621111	0.441358
0.069592	0.621143	0.44213
0.069783	0.621143	0.442901
0.069783	0.62125	0.443673
0.069796	0.621282	0.444444
0.07	0.621333	0.445216
0.07	0.621333	0.445988
0.07	0.621333	0.446759
0.07	0.621429	0.447531
0.07	0.621429	0.448302
0.07	0.621429	0.449074
0.07	0.621429	0.449846
0.07	0.621714	0.450617
0.07	0.621778	0.451389
0.07	0.621778	0.45216
0.07	0.621778	0.452932
0.070196	0.621778	0.453704
0.0704	0.621778	0.454475
0.0704	0.621778	0.455247
0.070408	0.621795	0.456019
0.070408	0.622	0.45679
0.070408	0.622	0.457562
0.070426	0.622	0.458333
0.070426	0.622	0.459105
0.070426	0.622	0.459877
0.070435	0.622083	0.460648
0.070435	0.622083	0.46142
0.070435	0.622083	0.462191
0.070638	0.622222	0.462963
0.070638	0.622222	0.463735
0.070816	0.622222	0.464506
0.07098	0.622286	0.465278
0.071	0.622286	0.466049
0.07102	0.622286	0.466821
0.071087	0.622308	0.467593
0.071087	0.622564	0.468364
0.071087	0.622703	0.469136
0.071087	0.622778	0.469907
0.071277	0.622778	0.470679
0.071277	0.622821	0.471451
0.071277	0.622821	0.472222
0.071277	0.622895	0.472994
0.071277	0.623143	0.473765
0.071311	0.623143	0.474537
0.071311	0.623143	0.475309
0.071311	0.623158	0.47608
0.071356	0.623333	0.476852
0.071356	0.623333	0.477623
0.071356	0.623529	0.478395
0.071373	0.623529	0.479167
0.071429	0.623542	0.479938
0.071429	0.623542	0.48071
0.071429	0.623542	0.481481
0.071429	0.623542	0.482253
0.071475	0.623542	0.483025
0.071475	0.623542	0.483796
0.071475	0.623542	0.484568
0.071489	0.623542	0.48534
0.071489	0.623542	0.486111
0.071489	0.623556	0.486883
0.071489	0.623556	0.487654
0.0716	0.623556	0.488426
0.071633	0.623714	0.489198
0.071633	0.623714	0.489969
0.071639	0.62375	0.490741
0.071639	0.62375	0.491512
0.071639	0.62375	0.492284
0.071803	0.62375	0.493056
0.071803	0.62375	0.493827
0.071803	0.62375	0.494599
0.071803	0.623846	0.49537
0.071803	0.623947	0.496142
0.071803	0.624	0.496914
0.071803	0.624	0.497685
0.071803	0.624	0.498457
0.071803	0.624054	0.499228
0.071803	0.624167	0.5
0.071803	0.624211	0.500772
0.071803	0.624211	0.501543
0.071837	0.624359	0.502315
0.071837	0.624412	0.503086
0.071897	0.624412	0.503858
0.071897	0.624412	0.50463
0.071897	0.624412	0.505401
0.071915	0.624444	0.506173
0.071915	0.624444	0.506944
0.071915	0.624444	0.507716
0.071967	0.624444	0.508488
0.071967	0.624444	0.509259
0.071967	0.624444	0.510031
0.072131	0.624444	0.510802
0.072131	0.624444	0.511574
0.072131	0.624444	0.512346
0.072131	0.624474	0.513117
0.072131	0.624571	0.513889
0.072131	0.624571	0.51466
0.072245	0.624595	0.515432
0.0724	0.624667	0.516204
0.072449	0.624667	0.516975
0.072449	0.624667	0.517747
0.072459	0.624667	0.518519
0.072459	0.624667	0.51929
0.072459	0.624667	0.520062
0.072553	0.624706	0.520833
0.072553	0.624706	0.521605
0.0726	0.624722	0.522377
0.072623	0.624737	0.523148
0.072623	0.624857	0.52392
0.072623	0.624865	0.524691
0.072623	0.625	0.525463
0.072623	0.625	0.526235
0.072623	0.625	0.527006
0.072653	0.625	0.527778
0.0728	0.625	0.528549
0.07283	0.625	0.529321
0.07283	0.625111	0.530093
0.072841	0.625111	0.530864
0.072857	0.625111	0.531636
0.072951	0.62525	0.532407
0.072951	0.625263	0.533179
0.072951	0.625333	0.533951
0.072951	0.625333	0.534722
0.072951	0.625333	0.535494
0.072951	0.625405	0.536265
0.073061	0.625556	0.537037
0.0732	0.625588	0.537809
0.073231	0.625588	0.53858
0.073231	0.625588	0.539352
0.073231	0.625588	0.540123
0.073231	0.625588	0.540895
0.073231	0.625588	0.541667
0.073231	0.625588	0.542438
0.073231	0.625588	0.54321
0.073231	0.625714	0.543981
0.073231	0.625714	0.544753
0.073256	0.626	0.545525
0.073265	0.626	0.546296
0.073265	0.626	0.547068
0.073265	0.626154	0.54784
0.073279	0.626222	0.548611
0.073279	0.626222	0.549383
0.073279	0.626222	0.550154
0.073279	0.626389	0.550926
0.073279	0.626471	0.551698
0.073279	0.626471	0.552469
0.073385	0.626471	0.553241
0.073385	0.626471	0.554012
0.073385	0.626486	0.554784
0.073385	0.626571	0.555556
0.073385	0.626571	0.556327
0.073385	0.626579	0.557099
0.0734	0.626579	0.55787
0.073559	0.626579	0.558642
0.073559	0.626667	0.559414
0.073559	0.626667	0.560185
0.0736	0.626667	0.560957
0.073617	0.626667	0.561728
0.073617	0.626667	0.5625
0.073617	0.626667	0.563272
0.073692	0.626765	0.564043
0.073692	0.626765	0.564815
0.073692	0.626765	0.565586
0.073721	0.626765	0.566358
0.07377	0.626765	0.56713
0.07377	0.626765	0.567901
0.07377	0.626842	0.568673
0.07381	0.626857	0.569444
0.073846	0.626857	0.570216
0.073846	0.626875	0.570988
0.073846	0.626875	0.571759
0.073878	0.626875	0.572531
0.073934	0.626889	0.573302
0.073934	0.626889	0.574074
0.073934	0.626889	0.574846
0.074082	0.626923	0.575617
0.074118	0.627027	0.576389
0.074167	0.627045	0.57716
0.074167	0.627045	0.577932
0.074186	0.627045	0.578704
0.0742	0.627059	0.579475
0.074255	0.627059	0.580247
0.074255	0.627059	0.581019
0.074255	0.627059	0.58179
0.074355	0.627059	0.582562
0.074355	0.627059	0.583333
0.074355	0.627143	0.584105
0.074355	0.627222	0.584877
0.074355	0.627333	0.585648
0.074355	0.627333	0.58642
0.074355	0.627333	0.587191
0.074355	0.627353	0.587963
0.074355	0.627353	0.588735
0.074468	0.627353	0.589506
0.074468	0.627353	0.590278
0.07449	0.627353	0.591049
0.0746	0.627353	0.591821
0.0746	0.627353	0.592593
0.074694	0.627353	0.593364
0.074754	0.6275	0.594136
0.074754	0.627556	0.594907
0.074754	0.627556	0.595679
0.074769	0.627556	0.596451
0.074769	0.627556	0.597222
0.074769	0.627556	0.597994
0.074839	0.627556	0.598765
0.074839	0.627556	0.599537
0.074839	0.627556	0.600309
0.074898	0.627556	0.60108
0.074918	0.627556	0.601852
0.074918	0.627556	0.602623
0.074918	0.627556	0.603395
0.074918	0.627632	0.604167
0.074918	0.627647	0.604938
0.074918	0.627647	0.60571
0.074918	0.627647	0.606481
0.074918	0.627647	0.607253
0.074918	0.627714	0.608025
0.075	0.627714	0.608796
0.075	0.627778	0.609568
0.075	0.627895	0.61034
0.075	0.627917	0.611111
0.075	0.627917	0.611883
0.075	0.627917	0.612654
0.075161	0.627941	0.613426
0.075161	0.627941	0.614198
0.075161	0.627941	0.614969
0.075306	0.627941	0.615741
0.075306	0.628056	0.616512
0.075385	0.628333	0.617284
0.075385	0.628444	0.618056
0.075385	0.628444	0.618827
0.075484	0.628444	0.619599
0.075484	0.628529	0.62037
0.075484	0.628529	0.621142
0.075484	0.628529	0.621914
0.075484	0.628529	0.622685
0.075484	0.628529	0.623457
0.075574	0.628529	0.624228
0.075574	0.628529	0.625
0.075574	0.628529	0.625772
0.0756	0.628611	0.626543
0.075625	0.628611	0.627315
0.075625	0.628611	0.628086
0.075667	0.628611	0.628858
0.075667	0.628649	0.62963
0.075667	0.628667	0.630401
0.075738	0.628667	0.631173
0.075738	0.628667	0.631944
0.075738	0.628718	0.632716
0.0758	0.628824	0.633488
0.075814	0.628824	0.634259
0.075833	0.628889	0.635031
0.076154	0.628889	0.635802
0.076154	0.628889	0.636574
0.076154	0.628889	0.637346
0.0762	0.628889	0.638117
0.076275	0.628889	0.638889
0.07629	0.628919	0.63966
0.07629	0.629167	0.640432
0.07629	0.629189	0.641204
0.076327	0.629211	0.641975
0.076327	0.629231	0.642747
0.076364	0.629444	0.643519
0.076364	0.629444	0.64429
0.076364	0.629706	0.645062
0.076377	0.629706	0.645833
0.076377	0.629722	0.646605
0.076377	0.629722	0.647377
0.076383	0.629744	0.648148
0.076383	0.629778	0.64892
0.076383	0.629778	0.649691
0.076452	0.629778	0.650463
0.076452	0.63	0.651235
0.076452	0.63	0.652006
0.076452	0.63	0.652778
0.076452	0.63	0.653549
0.076452	0.63	0.654321
0.0766	0.63	0.655093
0.0766	0.63	0.655864
0.0766	0.63	0.656636
0.0768	0.630263	0.657407
0.076935	0.63027	0.658179
0.076935	0.63027	0.658951
0.076935	0.63027	0.659722
0.077059	0.630294	0.660494
0.077059	0.630294	0.661265
0.077097	0.630294	0.662037
0.077097	0.630294	0.662809
0.077097	0.630571	0.66358
0.0772	0.630571	0.664352
0.0772	0.630588	0.665123
0.077258	0.630588	0.665895
0.077258	0.630769	0.666667
0.077258	0.630789	0.667438
0.077258	0.630882	0.66821
0.077258	0.630882	0.668981
0.077258	0.630882	0.669753
0.077258	0.630882	0.670525
0.077258	0.631081	0.671296
0.077258	0.631081	0.672068
0.077292	0.631081	0.67284
0.077292	0.631143	0.673611
0.077292	0.631143	0.674383
0.077347	0.631176	0.675154
0.077419	0.631176	0.675926
0.077419	0.631622	0.676698
0.077419	0.631667	0.677469
0.077419	0.631667	0.678241
0.077419	0.631765	0.679012
0.077419	0.631765	0.679784
0.077451	0.632059	0.680556
0.0775	0.632059	0.681327
0.0775	0.632059	0.682099
0.0775	0.632059	0.68287
0.0775	0.632059	0.683642
0.0775	0.632059	0.684414
0.0775	0.632222	0.685185
0.0775	0.632308	0.685957
0.077581	0.6325	0.686728
0.077581	0.632703	0.6875
0.077581	0.632703	0.688272
0.077581	0.632727	0.689043
0.077581	0.632727	0.689815
0.077581	0.632727	0.690586
0.077708	0.632778	0.691358
0.077708	0.632857	0.69213
0.077742	0.632857	0.692901
0.077742	0.632941	0.693673
0.077742	0.632941	0.694444
0.0778	0.632973	0.695216
0.0778	0.632973	0.695988
0.0778	0.633235	0.696759
0.077917	0.633235	0.697531
0.077917	0.633235	0.698302
0.077917	0.633235	0.699074
0.078065	0.633243	0.699846
0.078065	0.633514	0.700617
0.078065	0.633514	0.701389
0.078125	0.633514	0.70216
0.078125	0.633514	0.702932
0.078125	0.633514	0.703704
0.0782	0.633529	0.704475
0.0782	0.633529	0.705247
0.078226	0.633889	0.706019
0.078226	0.633939	0.70679
0.078226	0.633939	0.707562
0.078226	0.633939	0.708333
0.078226	0.633939	0.709105
0.078226	0.633939	0.709877
0.078235	0.633939	0.710648
0.078387	0.634286	0.71142
0.078387	0.634286	0.712191
0.078387	0.634286	0.712963
0.078387	0.634286	0.713735
0.078387	0.634286	0.714506
0.078387	0.634324	0.715278
0.078485	0.634324	0.716049
0.078485	0.634324	0.716821
0.078485	0.634444	0.717593
0.078571	0.634474	0.718364
0.078571	0.634545	0.719136
0.078571	0.634545	0.719907
0.0786	0.634595	0.720679
0.07875	0.635152	0.721451
0.07875	0.635152	0.722222
0.078871	0.635263	0.722994
0.078871	0.635263	0.723765
0.078871	0.635263	0.724537
0.078889	0.635405	0.725309
0.079	0.635405	0.72608
0.07902	0.635526	0.726852
0.079038	0.635556	0.727623
0.0792	0.635758	0.728395
0.079206	0.635758	0.729167
0.079206	0.635758	0.729938
0.079206	0.635758	0.73071
0.079206	0.635789	0.731481
0.079206	0.635789	0.732253
0.079206	0.635789	0.733025
0.079355	0.635814	0.733796
0.079355	0.635814	0.734568
0.079355	0.635814	0.73534
0.079516	0.635833	0.736111
0.079516	0.635833	0.736883
0.079516	0.635946	0.737654
0.079535	0.636047	0.738426
0.079608	0.636047	0.739198
0.079608	0.636047	0.739969
0.079677	0.636053	0.740741
0.079677	0.636111	0.741512
0.079677	0.636286	0.742284
0.079677	0.636286	0.743056
0.079677	0.636316	0.743827
0.079677	0.636364	0.744599
0.079677	0.636364	0.74537
0.079677	0.636364	0.746142
0.079677	0.636364	0.746914
0.079697	0.636667	0.747685
0.079697	0.636757	0.748457
0.079697	0.636842	0.749228
0.0798	0.636842	0.75
0.0798	0.637027	0.750772
0.079804	0.637105	0.751543
0.079804	0.637368	0.752315
0.079804	0.637568	0.753086
0.080154	0.637568	0.753858
0.080154	0.637568	0.75463
0.080154	0.637568	0.755401
0.080161	0.637632	0.756173
0.080161	0.637879	0.756944
0.080161	0.637879	0.757716
0.080227	0.637895	0.758488
0.080303	0.638	0.759259
0.080303	0.638	0.760031
0.080303	0.638158	0.760802
0.080476	0.638182	0.761574
0.080476	0.638182	0.762346
0.080476	0.638182	0.763117
0.0806	0.638182	0.763889
0.0806	0.638182	0.76466
0.0806	0.638182	0.765432
0.080769	0.638182	0.766204
0.080784	0.638182	0.766975
0.0808	0.638286	0.767747
0.0808	0.638378	0.768519
0.080962	0.638378	0.76929
0.081	0.638378	0.770062
0.081	0.638485	0.770833
0.081176	0.638485	0.771605
0.081429	0.638485	0.772377
0.081429	0.638485	0.773148
0.081429	0.638485	0.77392
0.081458	0.638485	0.774691
0.081458	0.638485	0.775463
0.081765	0.638485	0.776235
0.081818	0.638571	0.777006
0.081818	0.638649	0.777778
0.081818	0.638684	0.778549
0.081818	0.638788	0.779321
0.081837	0.638788	0.780093
0.081837	0.638788	0.780864
0.081923	0.638788	0.781636
0.082083	0.638837	0.782407
0.082083	0.638837	0.783179
0.082121	0.638837	0.783951
0.082121	0.638919	0.784722
0.082121	0.639091	0.785494
0.082222	0.639091	0.786265
0.082222	0.639143	0.787037
0.082222	0.639211	0.787809
0.082381	0.639394	0.78858
0.082381	0.639394	0.789352
0.082381	0.639429	0.790123
0.082549	0.639459	0.790895
0.082549	0.639459	0.791667
0.082642	0.639459	0.792438
0.082642	0.639474	0.79321
0.082727	0.639535	0.793981
0.082727	0.639535	0.794753
0.082727	0.639535	0.795525
0.082745	0.639706	0.796296
0.082745	0.639706	0.797068
0.082857	0.639706	0.79784
0.082857	0.639706	0.798611
0.082857	0.64	0.799383
0.082941	0.64	0.800154
0.08303	0.64	0.800926
0.08303	0.64	0.801698
0.08303	0.64	0.802469
0.083061	0.64	0.803241
0.083061	0.640263	0.804012
0.0834	0.64027	0.804784
0.0834	0.640541	0.805556
0.083462	0.640556	0.806327
0.083778	0.640556	0.807099
0.083846	0.640556	0.80787
0.083881	0.640571	0.808642
0.083881	0.640606	0.809414
0.083881	0.640606	0.810185
0.084038	0.640606	0.810957
0.084082	0.640606	0.811728
0.084082	0.640606	0.8125
0.084242	0.640606	0.813272
0.084242	0.640833	0.814043
0.084242	0.640833	0.814815
0.0846	0.640857	0.815586
0.084694	0.640857	0.816358
0.084694	0.640909	0.81713
0.084706	0.640909	0.817901
0.084706	0.640909	0.818673
0.084706	0.640909	0.819444
0.084906	0.641143	0.820216
0.085	0.641212	0.820988
0.085	0.641212	0.821759
0.085	0.641212	0.822531
0.085	0.641212	0.823302
0.085192	0.641212	0.824074
0.0852	0.641212	0.824846
0.0852	0.641316	0.825617
0.085238	0.641351	0.826389
0.085238	0.641351	0.82716
0.085238	0.641351	0.827932
0.085246	0.641429	0.828704
0.085246	0.641579	0.829475
0.085246	0.641622	0.830247
0.085312	0.641714	0.831019
0.085312	0.641892	0.83179
0.085312	0.641892	0.832562
0.085472	0.641892	0.833333
0.085686	0.641892	0.834105
0.085686	0.641892	0.834877
0.085714	0.642105	0.835648
0.085714	0.642424	0.83642
0.085714	0.642424	0.837191
0.085758	0.642432	0.837963
0.085758	0.642727	0.838735
0.085758	0.642727	0.839506
0.085821	0.64303	0.840278
0.085821	0.64303	0.841049
0.085821	0.643143	0.841821
0.085918	0.643143	0.842593
0.085918	0.643429	0.843364
0.085918	0.643429	0.844136
0.085918	0.643514	0.844907
0.086154	0.643514	0.845679
0.0862	0.643571	0.846451
0.0862	0.643571	0.847222
0.0862	0.643571	0.847994
0.086269	0.643636	0.848765
0.086269	0.643636	0.849537
0.086269	0.643714	0.850309
0.0866	0.643824	0.85108
0.0866	0.643824	0.851852
0.0866	0.644118	0.852623
0.086769	0.644118	0.853395
0.086769	0.644242	0.854167
0.086769	0.644242	0.854938
0.087059	0.644286	0.85571
0.087059	0.644286	0.856481
0.087059	0.644324	0.857253
0.087164	0.644324	0.858025
0.087164	0.644524	0.858796
0.087164	0.644524	0.859568
0.08717	0.644524	0.86034
0.0874	0.644722	0.861111
0.0875	0.644722	0.861883
0.0875	0.644722	0.862654
0.087647	0.644848	0.863426
0.087647	0.644848	0.864198
0.087647	0.644848	0.864969
0.087647	0.644848	0.865741
0.087647	0.644865	0.866512
0.087705	0.645	0.867284
0.087705	0.645	0.868056
0.087705	0.645135	0.868827
0.087925	0.645143	0.869599
0.088039	0.645238	0.87037
0.08806	0.645238	0.871142
0.08806	0.645238	0.871914
0.08806	0.645278	0.872685
0.088077	0.645556	0.873457
0.088088	0.645556	0.874228
0.088088	0.645676	0.875
0.088088	0.645676	0.875772
0.088148	0.645833	0.876543
0.0882	0.645833	0.877315
0.0882	0.645952	0.878086
0.0882	0.645952	0.878858
0.088406	0.645952	0.87963
0.088406	0.646667	0.880401
0.088406	0.646667	0.881173
0.088846	0.646667	0.881944
0.089216	0.646757	0.882716
0.0894	0.647027	0.883488
0.0894	0.647027	0.884259
0.0894	0.647143	0.885031
0.090189	0.647143	0.885802
0.090377	0.647143	0.886574
0.090385	0.647273	0.887346
0.090385	0.647273	0.888117
0.090408	0.647381	0.888889
0.090408	0.647381	0.88966
0.090435	0.647381	0.890432
0.090435	0.648095	0.891204
0.090435	0.648095	0.891975
0.090566	0.648095	0.892747
0.0906	0.648378	0.893519
0.0906	0.648378	0.89429
0.090735	0.651892	0.895062
0.090735	0.654595	0.895833
0.090735	0.654878	0.896605
0.09087	0.654878	0.897377
0.09087	0.654878	0.898148
0.09087	0.655122	0.89892
0.090943	0.655122	0.899691
0.091	0.655122	0.900463
0.091	0.655366	0.901235
0.091132	0.655366	0.902006
0.091385	0.655366	0.902778
0.091385	0.65561	0.903549
0.091385	0.65561	0.904321
0.091385	0.65561	0.905093
0.091385	0.65561	0.905864
0.091385	0.65561	0.906636
0.091509	0.65561	0.907407
0.0918	0.656286	0.908179
0.0918	0.656286	0.908951
0.091961	0.656286	0.909722
0.091961	0.656286	0.910494
0.091961	0.656286	0.911265
0.092075	0.656286	0.912037
0.0922	0.656667	0.912809
0.0922	0.656829	0.91358
0.0922	0.656829	0.914352
0.092407	0.656829	0.915123
0.092407	0.658049	0.915895
0.092642	0.658049	0.916667
0.092885	0.658049	0.917438
0.093137	0.658611	0.91821
0.093137	0.658857	0.918981
0.093188	0.658857	0.919753
0.093188	0.658857	0.920525
0.093188	0.660286	0.921296
0.093585	0.660286	0.922068
0.093692	0.660286	0.92284
0.093692	0.666176	0.923611
0.093692	0.666176	0.924383
0.093913	0.666176	0.925154
0.093913	0.666471	0.925926
0.093913	0.666471	0.926698
0.094	0.666471	0.927469
0.094	0.667353	0.928241
0.094	0.667353	0.929012
0.09434	0.667353	0.929784
0.09434	0.67	0.930556
0.094706	0.67	0.931327
0.094706	0.67	0.932099
0.095882	0.670588	0.93287
0.095882	0.670588	0.933642
0.096034	0.670588	0.934414
0.096034	0.671176	0.935185
0.096078	0.671176	0.935957
0.096078	0.671176	0.936728
0.096571	0.671176	0.9375
0.096571	0.671176	0.938272
0.096571	0.671176	0.939043
0.097255	0.673235	0.939815
0.097255	0.673235	0.940586
0.097308	0.673235	0.941358
0.098	0.673333	0.94213
0.098	0.673333	0.942901
0.098	0.673333	0.943673
0.09806	0.675152	0.944444
0.09806	0.675152	0.945216
0.09806	0.675152	0.945988
0.098704	0.675882	0.946759
0.09942	0.675882	0.947531
0.09942	0.675882	0.948302
0.09942	0.676176	0.949074
0.099868	0.676176	0.949846
0.1	0.676176	0.950617
0.1	0.678182	0.951389
0.1	0.678182	0.95216
0.1	0.678182	0.952932
0.1	0.678788	0.953704
0.100741	0.678788	0.954475
0.100769	0.678788	0.955247
0.100769	0.679697	0.956019
0.100769	0.679697	0.95679
0.100986	0.679697	0.957562
0.100986	0.681515	0.958333
0.100986	0.681515	0.959105
0.101127	0.681515	0.959877
0.101127	0.681818	0.960648
0.101127	0.681818	0.96142
0.101887	0.681818	0.962191
0.102174	0.682727	0.962963
0.102174	0.682727	0.963735
0.102174	0.682727	0.964506
0.102464	0.683636	0.965278
0.102464	0.683636	0.966049
0.102464	0.683636	0.966821
0.103239	0.684545	0.967593
0.103239	0.684545	0.968364
0.103239	0.684545	0.969136
0.103333	0.685455	0.969907
0.103333	0.685455	0.970679
0.103889	0.685455	0.971451
0.104727	0.685455	0.972222
0.111053	0.685455	0.972994
0.111053	0.685455	0.973765
0.111053	0.685758	0.974537
0.112857	0.685758	0.975309
0.112857	0.685758	0.97608
0.121094	0.687273	0.976852
0.121094	0.687273	0.977623
0.123939	0.687273	0.978395
0.123939	0.694063	0.979167
0.129143	0.694063	0.979938
0.129286	0.694063	0.98071
0.129286	0.694375	0.981481
0.134935	0.694375	0.982253
0.134935	0.694375	0.983025
0.135	0.694375	0.983796
0.138701	0.694375	0.984568
0.139342	0.694375	0.98534
0.13974	0.694375	0.986111
0.140253	0.694375	0.986883
0.141169	0.694375	0.987654
0.142368	0.69625	0.988426
0.1428	0.69625	0.989198
0.143415	0.69625	0.989969
0.143415	0.696562	0.990741
0.143415	0.696562	0.991512
0.148148	0.696562	0.992284
0.151646	0.696875	0.993056
0.15679	0.696875	0.993827
0.159889	0.696875	0.994599
0.16	0.697187	0.99537
0.163708	0.697187	0.996142
0.166667	0.697187	0.996914
0.169016	0.697187	0.997685
0.171474	0.697187	0.998457
0.174211	0.697187	0.999228

==> figs/invocations-concurrency-asplos.txt <==
0 21 21 43
20 16 21 43
40 16 21 43
60 13 21 43
80 20 21 43
100 21 21 43
120 15 21 43
140 24 24 43
160 19 24 43
180 14 24 43
200 15 24 43
220 26 26 43
240 23 26 43
260 21 26 43
280 17 26 43
300 12 26 43
320 12 26 43
340 21 26 43
360 11 26 43
380 12 26 43
400 17 26 43
420 6 26 43
440 18 26 43
460 18 26 43
480 6 26 43
500 6 26 43
520 11 26 43
540 20 23 43
560 12 21 43
580 19 21 43
600 16 21 43
620 13 21 43
640 25 25 43
660 10 25 43
680 14 25 43
700 10 25 43
720 11 25 43
740 21 25 43
760 18 25 43
780 14 25 43
800 13 25 43
820 22 25 43
840 14 25 43
860 12 25 43
880 8 25 43
900 7 25 43
920 17 25 43
940 9 25 43
960 12 22 43
980 13 22 43
1000 11 22 43
1020 9 22 43
1040 13 22 43
1060 11 22 43
1080 12 22 43
1100 14 22 43
1120 4 22 43
1140 8 17 43
1160 25 25 43
1180 7 25 43
1200 14 25 43
1220 18 25 43
1240 11 25 43
1260 19 25 43
1280 13 25 43
1300 18 25 43
1320 10 25 43
1340 16 25 43
1360 22 25 43
1380 32 32 43
1400 16 32 43
1420 19 32 43
1440 14 32 43
1460 15 32 43
1480 12 32 43
1500 16 32 43
1520 9 32 43
1540 14 32 43
1560 17 32 43
1580 15 32 43
1600 6 32 43
1620 7 32 43
1640 15 32 43
1660 12 32 43
1680 13 32 43
1700 11 19 43
1720 10 19 43
1740 14 17 43
1760 17 17 43
1780 9 17 43
1800 11 17 43
1820 9 17 43
1840 15 17 43
1860 13 17 43
1880 8 17 43
1900 13 17 43
1920 9 17 43
1940 12 17 43
1960 18 18 43
1980 17 18 43
2000 6 18 43
2020 8 18 43
2040 7 18 43
2060 10 18 43
2080 20 20 43
2100 16 20 43
2120 6 20 43
2140 9 20 43
2160 11 20 43
2180 14 20 43
2200 7 20 43
2220 5 20 43
2240 20 20 43
2260 15 20 43
2280 18 20 43
2300 4 20 43
2320 11 20 43
2340 7 20 43
2360 5 20 43
2380 13 20 43
2400 14 20 43
2420 23 23 43
2440 28 28 43
2460 11 28 43
2480 15 28 43
2500 22 28 43
2520 22 28 43
2540 16 28 43
2560 11 28 43
2580 19 28 43
2600 10 28 43
2620 16 28 43
2640 18 28 43
2660 12 28 43
2680 29 29 43
2700 15 29 43
2720 17 29 43
2740 7 29 43
2760 15 29 43
2780 11 29 43
2800 13 29 43
2820 14 29 43
2840 18 29 43
2860 19 29 43
2880 10 29 43
2900 20 29 43
2920 27 29 43
2940 18 29 43
2960 10 29 43
2980 11 29 43
3000 15 27 43
3020 19 27 43
3040 20 27 43
3060 31 31 43
3080 43 43 43
3100 24 43 43
3120 3 43 43
3140 13 43 43
3160 10 43 43
3180 17 43 43
3200 14 43 43
3220 25 43 43
3240 19 43 43
3260 18 43 43
3280 13 43 43
3300 21 43 43
3320 9 43 43
3340 5 43 43
3360 14 43 43
3380 19 43 43
3400 14 25 43
3420 5 25 43
3440 12 25 43
3460 11 25 43
3480 13 25 43
3500 16 25 43
3520 12 25 43
3540 7 21 43
3560 15 21 43
3580 18 21 43
3600 8 21 43
3620 9 19 43
3640 5 19 43
3660 11 19 43
3680 15 19 43
3700 6 18 43
3720 18 18 43
3740 20 20 43
3760 10 20 43
3780 21 21 43
3800 15 21 43
3820 15 21 43
3840 17 21 43
3860 13 21 43
3880 25 25 43
3900 4 25 43
3920 11 25 43
3940 36 36 43
3960 15 36 43
3980 18 36 43
4000 21 36 43
4020 22 36 43
4040 22 36 43
4060 4 36 43
4080 14 36 43
4100 15 36 43
4120 5 36 43
4140 2 36 43
4160 9 36 43
4180 13 36 43
4200 6 36 43
4220 15 36 43
4240 14 36 43
4260 12 22 43
4280 11 22 43
4300 16 22 43
4320 8 22 43
4340 6 22 43
4360 9 16 43
4380 15 16 43
4400 16 16 43
4420 18 18 43
4440 19 19 43
4460 16 19 43
4480 3 19 43
4500 16 19 43
4520 12 19 43
4540 7 19 43
4560 16 19 43
4580 5 19 43
4600 11 19 43
4620 15 19 43
4640 14 19 43
4660 5 19 43
4680 13 19 43
4700 15 19 43
4720 12 19 43
4740 9 19 43
4760 21 21 43
4780 13 21 43
4800 7 21 43
4820 14 21 43
4840 21 21 43
4860 24 24 43
4880 20 24 43
4900 9 24 43
4920 17 24 43
4940 19 24 43
4960 6 24 43
4980 30 30 43
5000 9 30 43
5020 14 30 43
5040 13 30 43
5060 20 30 43
5080 25 30 43
5100 11 30 43
5120 20 30 43
5140 9 30 43
5160 13 30 43
5180 15 30 43
5200 17 30 43
5220 7 30 43
5240 11 30 43
5260 17 30 43
5280 7 30 43
5300 10 25 43
5320 14 25 43
5340 24 25 43
5360 12 25 43
5380 13 25 43
5400 6 24 43
5420 4 24 43
5440 21 24 43
5460 5 24 43
5480 17 24 43
5500 19 24 43
5520 10 24 43
5540 13 24 43
5560 16 24 43
5580 17 24 43
5600 19 24 43
5620 20 24 43
5640 2 24 43
5660 14 21 43
5680 12 21 43
5700 11 21 43
5720 19 21 43
5740 9 21 43
5760 10 20 43
5780 18 20 43
5800 18 20 43
5820 18 20 43
5840 13 20 43
5860 16 20 43
5880 22 22 43
5900 10 22 43
5920 18 22 43
5940 14 22 43
5960 6 22 43
5980 18 22 43
6000 23 23 43
6020 23 23 43
6040 16 23 43
6060 11 23 43
6080 13 23 43
6100 9 23 43
6120 20 23 43
6140 21 23 43
6160 12 23 43
6180 14 23 43
6200 3 23 43
6220 9 23 43
6240 11 23 43
6260 13 23 43
6280 8 23 43
6300 10 23 43
6320 10 23 43
6340 12 21 43
6360 8 21 43
6380 9 21 43
6400 15 21 43
6420 6 21 43
6440 17 21 43
6460 8 17 43
6480 18 18 43
6500 14 18 43
6520 10 18 43
6540 14 18 43
6560 12 18 43
6580 11 18 43
6600 16 18 43
6620 8 18 43
6640 13 18 43
6660 15 18 43
6680 10 18 43
6700 9 18 43
6720 3 18 43
6740 2 18 43
6760 10 18 43
6780 4 18 43
6800 13 16 43
6820 9 16 43
6840 16 16 43
6860 11 16 43
6880 13 16 43
6900 13 16 43
6920 15 16 43
6940 10 16 43
6960 20 20 43
6980 9 20 43

==> figs/invocations-concurrency-new.txt <==
0 7.0 8
20 5.3 8
40 5.3 8
60 4.3 8
80 6.7 8
100 7.0 8
120 5.0 8
140 8.0 8
160 6.3 8
180 4.7 8
200 5.0 8
220 6.5 8
240 5.8 8
260 5.2 8
280 4.2 8
300 3.0 8
320 3.0 8
340 5.2 8
360 2.8 8
380 3.0 8
400 4.2 8
420 1.5 8
440 4.5 8
460 4.5 8
480 1.5 8
500 1.5 8
520 2.8 8
540 6.7 8
560 4.0 8
580 6.3 8
600 5.3 8
620 4.3 8
640 6.2 8
660 2.5 8
680 3.5 8
700 2.5 8
720 2.8 8
740 5.2 8
760 4.5 8
780 3.5 8
800 3.2 8
820 5.5 8
840 3.5 8
860 3.0 8
880 2.0 8
900 1.8 8
920 4.2 8
940 2.2 8
960 4.0 8
980 4.3 8
1000 3.7 8
1020 3.0 8
1040 4.3 8
1060 3.7 8
1080 4.0 8
1100 4.7 8
1120 1.3 8
1140 2.7 8
1160 6.2 8
1180 1.8 8
1200 3.5 8
1220 4.5 8
1240 2.8 8
1260 4.8 8
1280 3.2 8
1300 4.5 8
1320 2.5 8
1340 4.0 8
1360 5.5 8
1380 8.0 8
1400 4.0 8
1420 4.8 8
1440 3.5 8
1460 3.8 8
1480 3.0 8
1500 4.0 8
1520 2.2 8
1540 3.5 8
1560 4.2 8
1580 3.8 8
1600 1.5 8
1620 1.8 8
1640 3.8 8
1660 3.0 8
1680 3.2 8
1700 3.7 8
1720 3.3 8
1740 4.7 8
1760 5.7 8
1780 3.0 8
1800 3.7 8
1820 3.0 8
1840 5.0 8
1860 4.3 8
1880 2.7 8
1900 4.3 8
1920 3.0 8
1940 4.0 8
1960 6.0 8
1980 5.7 8
2000 2.0 8
2020 2.7 8
2040 2.3 8
2060 3.3 8
2080 6.7 8
2100 5.3 8
2120 2.0 8
2140 3.0 8
2160 3.7 8
2180 4.7 8
2200 2.3 8
2220 1.7 8
2240 6.7 8
2260 5.0 8
2280 6.0 8
2300 1.3 8
2320 3.7 8
2340 2.3 8
2360 1.7 8
2380 4.3 8
2400 4.7 8
2420 7.7 8
2440 7.0 8
2460 2.8 8
2480 3.8 8
2500 5.5 8
2520 5.5 8
2540 4.0 8
2560 2.8 8
2580 4.8 8
2600 2.5 8
2620 4.0 8
2640 4.5 8
2660 3.0 8
2680 7.2 8
2700 3.8 8
2720 4.2 8
2740 1.8 8
2760 3.8 8
2780 2.8 8
2800 3.2 8
2820 3.5 8
2840 4.5 8
2860 4.8 8
2880 2.5 8
2900 5.0 8
2920 6.8 8
2940 4.5 8
2960 2.5 8
2980 2.8 8
3000 3.8 8
3020 4.8 8
3040 5.0 8
3060 7.8 8
3080 7.2 8
3100 4.0 8
3120 0.5 8
3140 2.2 8
3160 1.7 8
3180 2.8 8
3200 2.3 8
3220 4.2 8
3240 3.2 8
3260 3.0 8
3280 2.2 8
3300 3.5 8
3320 1.5 8
3340 0.8 8
3360 2.3 8
3380 3.2 8
3400 3.5 8
3420 1.2 8
3440 3.0 8
3460 2.8 8
3480 3.2 8
3500 4.0 8
3520 3.0 8
3540 2.3 8
3560 5.0 8
3580 6.0 8
3600 2.7 8
3620 3.0 8
3640 1.7 8
3660 3.7 8
3680 5.0 8
3700 2.0 8
3720 6.0 8
3740 6.7 8
3760 3.3 8
3780 7.0 8
3800 5.0 8
3820 5.0 8
3840 5.7 8
3860 4.3 8
3880 6.2 8
3900 1.0 8
3920 2.8 8
3940 7.2 8
3960 3.0 8
3980 3.6 8
4000 4.2 8
4020 4.4 8
4040 4.4 8
4060 0.8 8
4080 2.8 8
4100 3.0 8
4120 1.0 8
4140 0.4 8
4160 1.8 8
4180 2.6 8
4200 1.2 8
4220 3.0 8
4240 2.8 8
4260 4.0 8
4280 3.7 8
4300 5.3 8
4320 2.7 8
4340 2.0 8
4360 4.5 8
4380 7.5 8
4400 8.0 8
4420 6.0 8
4440 6.3 8
4460 5.3 8
4480 1.0 8
4500 5.3 8
4520 4.0 8
4540 2.3 8
4560 5.3 8
4580 1.7 8
4600 3.7 8
4620 5.0 8
4640 4.7 8
4660 1.7 8
4680 4.3 8
4700 5.0 8
4720 4.0 8
4740 3.0 8
4760 7.0 8
4780 4.3 8
4800 2.3 8
4820 4.7 8
4840 7.0 8
4860 8.0 8
4880 6.7 8
4900 3.0 8
4920 5.7 8
4940 6.3 8
4960 2.0 8
4980 7.5 8
5000 2.2 8
5020 3.5 8
5040 3.2 8
5060 5.0 8
5080 6.2 8
5100 2.8 8
5120 5.0 8
5140 2.2 8
5160 3.2 8
5180 3.8 8
5200 4.2 8
5220 1.8 8
5240 2.8 8
5260 4.2 8
5280 1.8 8
5300 2.5 8
5320 3.5 8
5340 6.0 8
5360 3.0 8
5380 3.2 8
5400 2.0 8
5420 1.3 8
5440 7.0 8
5460 1.7 8
5480 5.7 8
5500 6.3 8
5520 3.3 8
5540 4.3 8
5560 5.3 8
5580 5.7 8
5600 6.3 8
5620 6.7 8
5640 0.7 8
5660 4.7 8
5680 4.0 8
5700 3.7 8
5720 6.3 8
5740 3.0 8
5760 3.3 8
5780 6.0 8
5800 6.0 8
5820 6.0 8
5840 4.3 8
5860 5.3 8
5880 7.3 8
5900 3.3 8
5920 6.0 8
5940 4.7 8
5960 2.0 8
5980 6.0 8
6000 7.7 8
6020 7.7 8
6040 5.3 8
6060 3.7 8
6080 4.3 8
6100 3.0 8
6120 6.7 8
6140 7.0 8
6160 4.0 8
6180 4.7 8
6200 1.0 8
6220 3.0 8
6240 3.7 8
6260 4.3 8
6280 2.7 8
6300 3.3 8
6320 3.3 8
6340 4.0 8
6360 2.7 8
6380 3.0 8
6400 5.0 8
6420 2.0 8
6440 5.7 8
6460 2.7 8
6480 6.0 8
6500 4.7 8
6520 3.3 8
6540 4.7 8
6560 4.0 8
6580 3.7 8
6600 5.3 8
6620 2.7 8
6640 4.3 8
6660 5.0 8
6680 3.3 8
6700 3.0 8
6720 1.0 8
6740 0.7 8
6760 3.3 8
6780 1.3 8
6800 6.5 8
6820 4.5 8
6840 8.0 8
6860 5.5 8
6880 6.5 8
6900 6.5 8
6920 7.5 8
6940 5.0 8
6960 6.7 8
6980 3.0 8

==> figs/invocations-concurrency.txt <==
0	14.24 23.22
1	14.24 23.22
2	12.67 23.22
3	14.38 23.22
4	8.92 23.22
5	14.61 23.22
6	13.71 23.22
7	12.35 23.22
8	12.5 23.22
9	11.55 23.22
10	10.1 23.22
11	9.88 23.22
12	14.64 23.22
13	12.62 23.22
14	11.95 23.22
15	12.79 23.22
16	12.35 23.22
17	19.38 23.22
18	12.69 23.22
19	9.36 23.22
20	6.4 23.22
21	13.83 23.22
22	8.37 23.22
23	9.09 23.22
24	8.66 23.22
25	17.07 23.22
26	11.75 23.22
27	13.47 23.22
28	12.33 23.22
29	13.69 23.22
30	15.88 23.22
31	13.8 23.22
32	18.31 23.22
33	9.28 23.22
34	9.06 23.22
35	9.05 23.22
36	11.81 23.22
37	10 23.22
38	6.2 23.22
39	7.89 23.22
40	9.15 23.22
41	9.96 23.22
42	10.36 23.22
43	10.73 23.22
44	10.63 23.22
45	7.66 23.22
46	12.82 23.22
47	17.07 23.22
48	8.68 23.22
49	10.22 23.22
50	8.72 23.22
51	16 23.22
52	8.98 23.22
53	9.62 23.22
54	9.64 23.22
55	8.11 23.22
56	11.43 23.22
57	12.74 23.22
58	9.67 23.22
59	12.38 23.22
60	16.17 23.22
61	12.67 23.22
62	10.6 23.22
63	17.85 23.22
64	13.71 23.22
65	8.36 23.22
66	5.39 23.22
67	15.9 23.22
68	12.73 23.22
69	10.07 23.22
70	5.62 23.22
71	9.27 23.22
72	6.44 23.22
73	14.67 23.22
74	12.33 23.22
75	13.05 23.22
76	7.38 23.22
77	7.12 23.22
78	11.67 23.22
79	14.6 23.22
80	13.05 23.22
81	8.19 23.22
82	9.75 23.22
83	10.68 23.22
84	7.03 23.22
85	11.24 23.22
86	12.65 23.22
87	10.18 23.22
88	9.94 23.22
89	13.29 23.22
90	8.46 23.22
91	4.62 23.22
92	7.89 23.22
93	8.56 23.22
94	8.55 23.22
95	12.07 23.22
96	6.84 23.22
97	8.28 23.22
98	16.7 23.22
99	8.86 23.22
100	13.28 23.22
101	15.04 23.22
102	8.77 23.22
103	8.24 23.22
104	13.21 23.22
105	13.69 23.22
106	15.92 23.22
107	13.67 23.22
108	12.24 23.22
109	10.83 23.22
110	17.14 23.22
111	15.31 23.22
112	18 23.22
113	6.7 23.22
114	6.23 23.22
115	13.12 23.22
116	13.47 23.22
117	14.75 23.22
118	17.14 23.22
119	16.67 23.22
120	7.53 23.22
121	21.78 23.22
122	20.68 23.22
123	21.93 23.22
124	18.64 23.22
125	23.22 23.22
126	11.56 23.22
127	15.68 23.22
128	18.73 23.22
129	12.71 23.22
130	11.3 23.22
131	13.12 23.22
132	15.52 23.22
133	10.67 23.22
134	13.43 23.22
135	14.33 23.22
136	11.04 23.22
137	12.55 23.22
138	17.78 23.22
139	9.83 23.22
140	8.8 23.22
141	9.43 23.22
142	11.24 23.22
143	11.43 23.22
144	11.26 23.22
145	15.67 23.22
146	15.41 23.22
147	10.31 23.22
148	7.38 23.22
149	11.23 23.22
150	9.8 23.22
151	15.86 23.22
152	12.9 23.22
153	11.34 23.22
154	9.67 23.22
155	8.89 23.22
156	15.24 23.22
157	16.06 23.22
158	10.89 23.22
159	11.96 23.22
160	15.41 23.22
161	15 23.22
162	11.59 23.22
163	15.35 23.22
164	15.14 23.22
165	16.04 23.22
166	15.04 23.22
167	18.05 23.22
168	16 23.22
169	17 23.22
170	12.58 23.22
171	17 23.22
172	15.27 23.22
173	11.95 23.22
174	18.25 23.22
175	16.38 23.22
176	11.43 23.22
177	10.15 23.22
178	10.57 23.22
179	14.89 23.22
180	13.9 23.22
181	13.3 23.22
182	15.47 23.22
183	14.57 23.22
184	16.06 23.22
185	15.52 23.22
186	16.28 23.22
187	17.58 23.22
188	14.73 23.22
189	12.43 23.22
190	11.49 23.22
191	16.25 23.22
192	8.24 23.22
193	9.57 23.22
194	13.22 23.22
195	12 23.22
196	14.58 23.22
197	7.54 23.22
198	9.43 23.22
199	13.37 23.22
200	8.94 23.22
201	17.71 23.22
202	11.57 23.22
203	9.6 23.22
204	16.39 23.22
205	11.33 23.22
206	13.07 23.22
207	14.26 23.22
208	12.43 23.22
209	9.96 23.22
210	11.48 23.22
211	14.89 23.22
212	11.24 23.22
213	12.63 23.22
214	13.64 23.22
215	15 23.22
216	13.41 23.22
217	11.05 23.22
218	10.95 23.22
219	9.38 23.22
220	10.46 23.22
221	7.56 23.22
222	13.53 23.22
223	13.45 23.22
224	9.33 23.22
225	12.64 23.22
226	17.5 23.22
227	4.33 23.22
228	6.65 23.22
229	9.47 23.22
230	11.81 23.22
231	11.75 23.22
232	12.38 23.22
233	13.81 23.22
234	15.5 23.22
235	10 23.22
236	10.2 23.22
237	13.26 23.22
